Precise Asymptotic Analysis of Deep Random Feature Models

We provide exact asymptotic expressions for the performance of regression by an $L-$layer deep random feature (RF) model, where the input is mapped through multiple random embedding and non-linear activation functions. For this purpose, we establish two key steps: First, we prove a novel universality result for RF models and deterministic data, by which we demonstrate that a deep random feature model is equivalent to a deep linear Gaussian model that matches it in the first and second moments, at each layer. Second, we make use of the convex Gaussian Min-Max theorem multiple times to obtain the exact behavior of deep RF models. We further characterize the variation of the eigendistribution in different layers of the equivalent Gaussian model, demonstrating that depth has a tangible effect on model performance despite the fact that only the last layer of the model is being trained.

==> Data/CDCGMTSyntheticL2lam=1Gamma02-4_30_Delta1.5.dat <==
gamma C D
0.2 0.19571732895764216 0.13818860018570872
0.4 0.18620995879049282 0.1591697399978384
0.6 0.16438994854603434 0.1674528126611363
0.8 0.17315221024360491 0.186932927519888
1.0 0.15035790389768616 0.19444719429941154
1.2 0.15663203344845084 0.19498744987030917
1.4 0.13796614675773244 0.19514570169350923
1.5999999999999999 0.13368911745397066 0.18323279865511272
1.7999999999999998 0.11527253960932582 0.18032855926322278
1.9999999999999998 0.12426189477267938 0.19696058046655257
2.1999999999999997 0.10728922486604986 0.16952003076289154
2.4 0.11519792246080644 0.183153969096005
2.6 0.10496078057641411 0.19619269474300294
2.8 0.10884342101259724 0.20746169423198996
3.0 0.09396535844234294 0.18806427262144382
3.1999999999999997 0.09641522312449578 0.2083280250820453
3.4 0.08544388753546522 0.19039834230441113
3.6 0.10801216341953589 0.22404916709118278
3.8 0.5397208667342878 0.6100898678767326
4.0 0.6523963993121219 0.6830038075302506


==> Data/CDCGMTSyntheticL2lam=1e-2Gamma02-4_30_Delta1.5.dat <==
gamma C D
0.2 0.04706998178739242 0.028157382179702112
0.4 0.034132838264919044 0.03233860518205242
0.6 0.033314763705504076 0.02990585262246314
0.8 0.017970967581190152 0.029848160179563873
1.0 0.014478681288901077 0.028757018358258547
1.2 0.014103970586592393 0.02837860086933129
1.4 0.009802039265855485 0.023354773476061907
1.5999999999999999 0.013248391013806794 0.025436301403196644
1.7999999999999998 0.004462173120980219 0.010519546099137463
1.9999999999999998 0.007591310147960516 0.008955795322911915
2.1999999999999997 0.004890024583631008 0.01042363491668549
2.4 0.0037636484045855305 0.007315519131032826
2.6 0.003734081616837315 0.007232270293784742
2.8 0.00262758693014423 0.00986585306163238
3.0 0.003211582775192242 0.00700691120878951
3.1999999999999997 0.002594256224322401 0.011647387020916897
3.4 0.003358016473063597 0.009892163633524582
3.6 0.0025558385963732073 0.010412711684309316
3.8 0.0026352970349085604 0.010360697766014115
4.0 0.0027194325223908146 0.01059602724953067


==> Data/CDCGMTSyntheticL2lam=1e-5Gamma02-4_30_Delta1.5.dat <==
gamma C D
0.2 0.030450795471459676 0.023793432960137532
0.4 0.019670015912328837 0.028462820668968523
0.6 0.011916556377913102 0.026360973872020323
0.8 0.004936991216388947 0.019818034496628882
1.0 0.0010697759840642166 0.0020487493158265016
1.2 5.8823566923432084e-05 0.0007753837008787837
1.4 5.8823566923432084e-05 0.0008375009705637619
1.5999999999999999 0.0010213004759513059 0.001449193437839984
1.7999999999999998 0.0001705798542212716 0.001378782153019094
1.9999999999999998 0.0001556825670767394 0.0013708254451961397
2.1999999999999997 0.00014450890195996638 0.0016061333620621158
2.4 0.00012872679122967644 0.0016596185955793006
2.6 0.00013611771161009127 0.0017440439916551192
2.8 0.00014376582907148767 0.0018296544793019874
3.0 0.00014245407102208177 0.001852526347662528
3.1999999999999997 0.00014102306224091167 0.0018718648415185252
3.4 0.0001391150505326849 0.001882969155317847
3.6 0.0001381610446785715 0.0019058468544244718
3.8 0.00013696853736092977 0.001924215964846391
4.0 0.0001360145315068164 0.0019447855451943366


==> Data/CDCGMTSyntheticOnelayerL2lam=1Gamma02-4_30_Delta1.5.dat <==
gamma C D
0.2 0.3421687598012889 0.14396794377235522
0.4 0.31306951026665786 0.18741237209608136
0.6 0.2857041402892206 0.21074809551559454
0.8 0.2635281980566426 0.2261450875034633
1.0 0.23912073439929968 0.23152719715470385
1.2 0.22459671930016492 0.23770397560045414
1.4 0.20734145023768005 0.2386773844496896
1.5999999999999999 0.19358261782452454 0.24080268408234373
1.7999999999999998 0.18270198781854508 0.24159011552416843
1.9999999999999998 0.17490528237635286 0.2424061336459111
2.1999999999999997 0.16438446675327528 0.24042955818073256
2.4 0.15820083989271091 0.24063320466808216
2.6 0.149899310404835 0.2380945813957733
2.8 0.14488225095234922 0.23957819777944375
3.0 0.1396355001146473 0.2376909010568222
3.1999999999999997 0.1338152056406524 0.23604185208129813
3.4 0.1282596072597938 0.23380612901950734
3.6 0.12367976710231557 0.2325452894185092
3.8 0.12036024486185608 0.23194050069462593
4.0 0.1159229130514161 0.2299103113626926


==> Data/CDCGMTSyntheticOnelayerL2lam=1e-2Gamma02-4_30_Delta1.5.dat <==
gamma C D
0.2 0.24138253020449046 0.06908377887914614
0.4 0.13500270074356327 0.07038699101552744
0.6 0.07421097352148888 0.05984381896829598
0.8 0.04208164023166587 0.046580514668640376
1.0 0.027061017140424623 0.03676606782988378
1.2 0.019152456398723986 0.029895363417530775
1.4 0.014527953269985773 0.02514993410036081
1.5999999999999999 0.011635482614375787 0.021510785692345727
1.7999999999999998 0.009465816951526948 0.01888039626071457
1.9999999999999998 0.008122041560182681 0.017046820212920474
2.1999999999999997 0.007011456847255718 0.015198541177431593
2.4 0.00623689295454183 0.014270953291652858
2.6 0.005510473457851297 0.013157735915057851
2.8 0.004985584977783113 0.012266625595156339
3.0 0.004504198254581551 0.011495853564955194
3.1999999999999997 0.004216645441642328 0.011065593507899344
3.4 0.0038202268264822146 0.010261910110225867
3.6 0.003527295123858824 0.009872340254637457
3.8 0.0033970657115140815 0.009609180689129911
4.0 0.0031446935820812266 0.009212632191624241


==> Data/CDCGMTSyntheticOnelayerL2lam=1e-5Gamma02-4_30_Delta1.5.dat <==
gamma C D
0.2 0.23261375022588 0.06820674791367767
0.4 0.12196660633715709 0.06960503904129274
0.6 0.052631595904397255 0.05605296058657446
0.8 0.01747126983936712 0.037348274557541555
1.0 0.003379551404861944 0.012937014971250896
1.2 6.996772383864002e-05 0.0002975615951021608
1.4 6.516831059589415e-05 0.0003014758857942756
1.5999999999999999 6.207847558922894e-05 0.00030940825474911823
1.7999999999999998 5.1357864002068935e-05 0.0003168330137557116
1.9999999999999998 5.1173383600935745e-05 0.0003246323997477299
2.1999999999999997 5.0024024963783916e-05 0.00033425779632507285
2.4 4.485827714414879e-05 0.00034366006080000487
2.6 4.412570501698517e-05 0.0003524946182832326
2.8 4.348324476952378e-05 0.00036125615784672236
3.0 4.295799606240856e-05 0.00037022830986588095
3.1999999999999997 4.137699699015504e-05 0.00037954258224784317
3.4 4.097366776614229e-05 0.00038803740368161476
3.6 4.1532355622337074e-05 0.0003973407293736147
3.8 3.936422700797694e-05 0.0004057885425177544
4.0 3.906319481622931e-05 0.000413637566705374


==> Data/MNISTdataL2Reglam=1Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.2631858141022081 0.003071532728809349 0.2744125957136045 0.002914878243465772 0.26520517667933613 0.0023159616231627723 0.2783401339056647 0.001928989297837829
0.25507246376811593 0.25995111923681036 0.0027340907091344016 0.2746820753760667 0.003231225509280634 0.26154140304958295 0.002758392307030163 0.27886396008186554 0.002162605595957826
0.3101449275362319 0.2556273906160133 0.0029982383260120943 0.27407023238435146 0.0037148643982181703 0.2570186480842181 0.0029936292174721005 0.27995240854288095 0.002508264780956986
0.3652173913043478 0.2546482779060801 0.0036862408833679633 0.27326436319682773 0.0036459418489598315 0.2569970007786514 0.00316625213556124 0.28017244558448245 0.0023829297546323867
0.42028985507246375 0.2531091244579639 0.003736734247333381 0.2746158844222799 0.004120392340137376 0.2555943983707819 0.0032708781237926867 0.28096961982828267 0.0025432244866463007
0.4753623188405797 0.2495009763461276 0.0038189497398097 0.2741300126340667 0.0035655900288503128 0.25215081618064017 0.0033900879471248473 0.2814328748881512 0.002755776553504228
0.5304347826086957 0.2513733943705622 0.0039489146604434235 0.27385871437226567 0.003858866210177663 0.253649717427203 0.0037813090851697706 0.28236494028576203 0.002960900072721965
0.5855072463768116 0.2496052886860842 0.0049018734879946145 0.2727875490544097 0.004547517879976055 0.251778711582617 0.004424662175485803 0.2828481094358269 0.0030236148132546424
0.6405797101449275 0.250537805610914 0.003963501184545066 0.2740590535042391 0.004358730496929506 0.2512967551191234 0.004020210087156546 0.28347180413304346 0.0032784944145391524
0.6956521739130435 0.24820286402217714 0.0049680609827205185 0.2723988939480471 0.004689894104071999 0.24813193416520396 0.004236504723815901 0.28433921828945247 0.0030287139097846237
0.7507246376811594 0.2488645673920804 0.0037500595884004226 0.27145166957736316 0.00520591108860538 0.24826579262505255 0.004637446357426428 0.28437815383923853 0.003557430926044912
0.8057971014492753 0.24630610608078865 0.004443834963298135 0.2707959866415463 0.00428329259935155 0.24569526167845154 0.004495558813036652 0.2845178492960479 0.003614460226976792
0.8608695652173912 0.24568753745108357 0.004661071382361182 0.27112737836874773 0.004715461551624451 0.24507348609576296 0.005102068158871135 0.2859705783231895 0.003868011040101406
0.9159420289855071 0.24464100675945358 0.005281844259098853 0.27185359619146265 0.005181752835846494 0.2425784656865141 0.0047417129258994035 0.2859860840611396 0.003330734935335011
0.9710144927536233 0.24082967032989486 0.004528436215148573 0.27205969704220473 0.005880781208024363 0.23777645474430056 0.005232930404624081 0.2868566808742961 0.004068229874817584
1.0260869565217392 0.24632398236624012 0.005193951263369922 0.2719342253409643 0.0052860039263405096 0.24303790625472552 0.005710561439200951 0.28750729036544137 0.0038193013924110574
1.0811594202898551 0.24666702192626444 0.005449923354507189 0.2719976251525678 0.00463161360269409 0.24532985391123804 0.005476548625812551 0.288085433704208 0.0035622684863734913
1.136231884057971 0.24326849535109912 0.005879537451396167 0.27323249045469766 0.005756010105727234 0.24015882198946922 0.006095488773401452 0.2885713431557929 0.003943234180074882
1.191304347826087 0.24187575974583314 0.005194572348632941 0.27348039711967503 0.005828737184370295 0.23955094550468992 0.006031106120288488 0.2892420202480125 0.004523770869221441
1.2463768115942029 0.24007056798305693 0.0063870801725534115 0.27338784599327487 0.0063725287172212795 0.23619452267527677 0.006452703472181682 0.28943053418979164 0.004331759872830973
1.3014492753623188 0.24106847038261617 0.00561154493660026 0.27303576187174305 0.004991182467387498 0.23702082899027047 0.006296587356837282 0.29011945162529984 0.0043024355147859685
1.3565217391304347 0.23438858705498253 0.005229825017489835 0.2739732292011396 0.0053237994334887125 0.23258850683888 0.006630991455886362 0.28995887330386144 0.0048313234760498985
1.4115942028985506 0.23241872631064772 0.006518188468140758 0.2740191302437082 0.005396936990826438 0.22937322957107786 0.0069506787342340035 0.2905637123965256 0.004901546129131745
1.4666666666666666 0.2297487116950667 0.005599569017720972 0.27409936496940746 0.005375249835960613 0.22704907538963245 0.007373016076046482 0.29077775720106197 0.00475718237042386
1.5217391304347825 0.23311047402032614 0.006181860951377808 0.2741794588112266 0.006746589394184068 0.2300167377106877 0.0071977281580801345 0.2911147166145234 0.004515469920822767
1.5768115942028984 0.22963645779008346 0.006294851797022149 0.2754685383274843 0.006462432260486519 0.2256463840907637 0.0063191996516714114 0.29194097729142604 0.004424496917930622
1.6318840579710143 0.22419423797272203 0.006576245585893951 0.2736755408085283 0.005615790580461519 0.21772631040236423 0.00686549202325951 0.2916839248663753 0.005311881847839705
1.6869565217391305 0.22183268941251588 0.005802758184611627 0.2744410798136831 0.006180464176580647 0.21766495048221177 0.006908483186923126 0.2920741218115699 0.004555820285162556
1.7420289855072464 0.22065937840588382 0.006841339508423585 0.2744593105156584 0.005629806202556894 0.2158376950488757 0.006731217502510152 0.29275511374633806 0.0045115320233641695
1.7971014492753623 0.21456293562459094 0.006944194183982645 0.2759240108208362 0.005992488256213876 0.21172285149271775 0.007815936385084387 0.29254616472866246 0.004941243357337045
1.8521739130434782 0.21714809403883528 0.006463972160054817 0.27463183117360523 0.005347981356157213 0.21424841857032212 0.007652457591982993 0.2938557447714507 0.004767810872343721
1.9072463768115941 0.21631116040122447 0.006828065936643321 0.2746593315808332 0.006655361467983862 0.21291406851491965 0.007945506773835853 0.2943363629718812 0.004968889387216604
1.96231884057971 0.21564363024932892 0.00662969628401429 0.2760748347370636 0.006747078245527933 0.21055105178984612 0.007687620893441117 0.29462786280548126 0.005004013691897074
2.017391304347826 0.21508143146060507 0.00654704744584686 0.27680894144981333 0.007001112926388894 0.21132799111767114 0.00817399815460237 0.2946445342098461 0.005126557050591369
2.072463768115942 0.21334952223207515 0.005737800166187594 0.27493486667565986 0.006460847196788215 0.20673589056774624 0.006705841156098565 0.29511791971330026 0.00523415112157639
2.127536231884058 0.2154707632503526 0.0062816763522807965 0.2756248841211273 0.00661085191456599 0.20825655385793904 0.007354709870579728 0.29451174887159476 0.0051737162917369845
2.1826086956521737 0.2163585030766183 0.006903334689027581 0.2753069728998875 0.006450107227160064 0.21049304161904986 0.006684870839143303 0.29623216753980697 0.005224387112486985
2.23768115942029 0.2164456170769259 0.0069557667336157805 0.2749990239292859 0.0049594221894138975 0.2066941308171303 0.008461784300910212 0.29648650744178534 0.005441507929987149
2.292753623188406 0.21331015352221705 0.007226736073218915 0.27567559743247083 0.007074601301365918 0.20401043724793538 0.00794408394533621 0.2972065051010571 0.005813539919065317
2.347826086956522 0.21541212493437908 0.0064321630563226 0.2749130319607418 0.006055860268773565 0.20406465948084776 0.0082281086548465 0.29661650224508856 0.005287958648382774
2.402898550724638 0.2132329505448511 0.006441351660430258 0.2768015567203231 0.006497457802524576 0.20215481839431207 0.009313358699669368 0.2970008694918787 0.005885521631432152
2.457971014492754 0.20866337733702836 0.006317643106920764 0.2772424684276955 0.006480691497067541 0.19739695616585443 0.007610114427171612 0.29707741280657324 0.005350270201059491
2.5130434782608697 0.20512165230724905 0.0075104637808386075 0.2767774618219512 0.006505751495976747 0.19484849912993366 0.008309555818296784 0.29650486151885547 0.005772978926156972
2.5681159420289856 0.20074978533707535 0.006999389956227499 0.27854495823104397 0.006755910003717661 0.19033847763065195 0.007888527724033137 0.2978250086973315 0.005522188512199216
2.6231884057971016 0.2010026648171375 0.00669520443250049 0.2783087504266187 0.00628516002581586 0.18862371012444817 0.007890715060068828 0.2967954584330649 0.005534411306097291
2.6782608695652175 0.20141943412643598 0.006691741692020462 0.27813770727630005 0.0066914308409780545 0.18593517586586547 0.008975951991493534 0.2978473046037619 0.005947667112773247
2.7333333333333334 0.1973190947128364 0.0062920548164619675 0.2759799990016324 0.006568890525828933 0.18286995323245267 0.008113516287325186 0.2980193889406455 0.006100308362952498
2.7884057971014493 0.19587869922854373 0.00631253183859878 0.2766513428038977 0.00589165090744037 0.18008686953311773 0.008029361533992918 0.29709050157217065 0.005574837023794967
2.8434782608695652 0.1934208402544695 0.006264531812053077 0.2768613304275116 0.006664807710623923 0.1762849057249716 0.007354254590430501 0.2977029995785047 0.00500839165055639
2.898550724637681 0.19566942680813706 0.00621878786482446 0.2759783979199783 0.007191437372520578 0.17920118995140974 0.007574463794501287 0.29902494173210686 0.005435647153197644
2.953623188405797 0.19338230823126829 0.006714052950101902 0.27482893909001843 0.006435310973890176 0.17585097720170453 0.00737889653909102 0.2989326131268223 0.005385836849072518
3.008695652173913 0.1901179174739416 0.006873169397058633 0.27621699704055397 0.006296213054586069 0.17394567325831303 0.00789846323005804 0.29874970091210057 0.005460811274292373
3.063768115942029 0.1886604250550555 0.006368224364852343 0.2751163659287783 0.0064647482237037 0.16971525976873003 0.0085783509297066 0.29800499903004246 0.005471605944180257
3.118840579710145 0.18952096768596438 0.006675738050645644 0.27591000014112593 0.006605563105673136 0.17241302788731971 0.008190878228574965 0.299218436528648 0.005763112012998516
3.173913043478261 0.19109361263668054 0.007069110340079176 0.277070199626186 0.006514739658621098 0.17233128748505755 0.008879207932816473 0.3005735149937341 0.006041974088536156
3.228985507246377 0.19229458427216917 0.006846996797489273 0.27695344620339046 0.006651263025454779 0.17223067902181657 0.00845228451766583 0.30087225287066166 0.006130688561211271
3.284057971014493 0.19300830025505644 0.006847574449942627 0.2775324692870877 0.007174718495115172 0.17311830108228585 0.00858483925931227 0.3003840061188015 0.0050460450702451325
3.339130434782609 0.1895995756696753 0.006509485214671814 0.2763334125238759 0.007196579788649013 0.16902351822464096 0.008327849236181312 0.29983035046374384 0.0058937187552299125
3.394202898550725 0.19090923332862658 0.007116496632284466 0.2770781409287776 0.007940400317756174 0.17140323407517222 0.008287364121006136 0.30091936082317244 0.005278892718859332
3.449275362318841 0.18716240726788894 0.006590099980230878 0.27953889310062047 0.0065298859126455295 0.16790938000808925 0.008870623742269289 0.3001634215241492 0.004861295145624324
3.5043478260869567 0.18322083479203782 0.006422549872542925 0.2804006057170561 0.006349511722902333 0.16491460935816835 0.00894244855527089 0.30018030987142535 0.005891851052871308
3.5594202898550726 0.18018360870012418 0.006144592013937 0.27837526282798053 0.007020767974581335 0.16286330170210944 0.00983231338441802 0.29949020714947916 0.00625595236155321
3.6144927536231886 0.17884330433952894 0.007147857243986931 0.2802718590384352 0.007134593446421709 0.16131508943718495 0.00784372644015396 0.2993870274395544 0.006461456613396427
3.6695652173913045 0.1808193303855267 0.007431696827989755 0.2788122623682595 0.007024436185123979 0.1617466490877712 0.007940278068099585 0.30086096979150245 0.005756151684405703
3.7246376811594204 0.17930895288495002 0.006292327892424387 0.28021474170525296 0.006825478657667084 0.15790379992917492 0.00858053103562569 0.300634303417385 0.005599602590390676
3.7797101449275363 0.1819818685420436 0.007146756512374662 0.2789522799582694 0.007304348113656779 0.1593054342180314 0.009207310365938966 0.301230523074251 0.005883363685241643
3.8347826086956522 0.18167377077805102 0.006334872340768678 0.28053046633345324 0.006657444666621731 0.1589432536563183 0.008402128797278927 0.3006821386476623 0.006236753187715717
3.889855072463768 0.17849541824432383 0.006470088389809231 0.2788446887951781 0.007610857385597703 0.15635564878018468 0.007568372557643418 0.3008732111633897 0.005344275197073642
3.944927536231884 0.17895315736047884 0.00713050593992384 0.2799847544774121 0.008243683727763297 0.15608986442701966 0.007826526870169761 0.3019748665756139 0.006405082170442983
4.0 0.18192667872701873 0.007226911539857964 0.2801902076810353 0.007720263741878456 0.15832658044739323 0.009260646305839823 0.30169958533820523 0.005649090661261396


==> Data/MNISTdataL2Reglam=1e-2Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.21531941338080973 0.009557162802463494 0.3059255614957161 0.01417040354038739 0.2292305365556365 0.007759869872439664 0.3217290921805756 0.011779224065114061
0.25507246376811593 0.20100556933139807 0.011038511202154851 0.31373303913136685 0.01504070584973428 0.21502741086461505 0.010042432846301323 0.3371062909669335 0.014729912220985871
0.3101449275362319 0.1848023011816665 0.010285495652863533 0.32425880743266494 0.01696525893050578 0.19928393673821176 0.010445185939352225 0.35489190430300477 0.015605109815961398
0.3652173913043478 0.17485815099295113 0.010336415569116617 0.33301787048602216 0.01810916761402705 0.18890480154362282 0.009580258674456202 0.37421085291391565 0.018512125891318666
0.42028985507246375 0.1607049214363542 0.01205393982209159 0.3454308119561549 0.021129870029928752 0.1807101912651826 0.009838112640875208 0.3904487646678307 0.020012393424325082
0.4753623188405797 0.1522260311662977 0.01115646021665874 0.35755900050438316 0.022068084158771945 0.16878875335190396 0.010678090404051908 0.40754747610655506 0.024077614185836448
0.5304347826086957 0.14319090065068205 0.011472948887101781 0.3681911622203928 0.02647320934979223 0.15979210819915238 0.010478727628908674 0.43103737022023497 0.027329462160548355
0.5855072463768116 0.1342916160270862 0.011921081824131855 0.37966269392451735 0.025922562896841125 0.15005800967559324 0.012546778437493513 0.45264112416062297 0.030680787860011428
0.6405797101449275 0.12809952980350958 0.011629298843475612 0.39346734028550445 0.029806891713336416 0.1394461605420052 0.014095180228715202 0.48222244501057715 0.03511449888030704
0.6956521739130435 0.12113466007227881 0.011834670921624579 0.4032485998811007 0.026617047034133846 0.12865222968541823 0.012546847880370545 0.49855722381411843 0.03442943822107381
0.7507246376811594 0.11485976199890327 0.011281601503797053 0.4196547126990941 0.03521303483042804 0.12048918017751513 0.012725901322717207 0.5258681666401087 0.03819916372088248
0.8057971014492753 0.10775641789799455 0.01221797770085399 0.42618612435625364 0.033829900537371387 0.11478373501377993 0.014292612691710073 0.5420410967443292 0.04570515347069613
0.8608695652173912 0.10182783572269334 0.010512624170111068 0.43948104358082246 0.036149306570003474 0.10365841430138092 0.013368343093896567 0.566995799191562 0.04407450017601146
0.9159420289855071 0.09317566394686339 0.009556792363953397 0.45189072692541166 0.03969637725304931 0.09379247842564861 0.009886099788784764 0.5867373685627753 0.05036873489509211
0.9710144927536233 0.08802439247839673 0.011149052149550778 0.4672439053667235 0.041428815494857864 0.08710816235318909 0.01107792288025864 0.6228730311144928 0.044225800146593164
1.0260869565217392 0.08468587085160012 0.010520259238709358 0.4772453530892634 0.039969896920616574 0.08322600510880498 0.01101446271903358 0.6434986608345651 0.05162264952046783
1.0811594202898551 0.0806220752314989 0.009517086605854376 0.49605050035023124 0.04803086310398921 0.07695707543526875 0.009334476407256726 0.6706663240403831 0.05786666617583328
1.136231884057971 0.07392204258679269 0.00880127404775341 0.5161998373865355 0.04711978418925695 0.07014287900457546 0.009396767502064828 0.6826754733305626 0.0499099765778667
1.191304347826087 0.06783989030461536 0.008902033957738037 0.5231270093065891 0.051819152361624626 0.06220000312566949 0.009652464343747526 0.7089548759259661 0.06181530655847366
1.2463768115942029 0.06318187504710489 0.008066939932248036 0.5236054833496473 0.04403155298985432 0.05753084253575906 0.008606177757498192 0.7255623341012096 0.06430157050267767
1.3014492753623188 0.06214259023649629 0.00803656130275938 0.5276895043401358 0.052382963469442184 0.05344939505791553 0.008067410897927035 0.7281619485835665 0.06271344707626336
1.3565217391304347 0.05611630121528614 0.007160106225093228 0.5325136888121328 0.04843794726212793 0.04747554203749267 0.006782151858499678 0.7305533513014685 0.05834806932773667
1.4115942028985506 0.05350907772253247 0.0071268733372656665 0.5450811711962273 0.04720054424729904 0.04477337938156107 0.007401245694993745 0.733901142065197 0.07198141641149247
1.4666666666666666 0.04897502081121175 0.006181429539750492 0.5366134249293811 0.04939296990384319 0.04064426293153734 0.006727967671752537 0.7303672868779529 0.06073787103171718
1.5217391304347825 0.047401926561911466 0.006208319220720474 0.5503676923523467 0.05575377512737132 0.03886599418441053 0.007018222615208549 0.7512851413882292 0.06650587058040715
1.5768115942028984 0.044537089539210976 0.0055661219291392 0.5573361262716611 0.05127264622063563 0.034956027853740176 0.004986166201490174 0.7428106815428284 0.06326050136581934
1.6318840579710143 0.039982596711533744 0.005881604449876047 0.5449250939114368 0.06067562202728268 0.03163264135697289 0.004771135299064727 0.7259115004531784 0.06012623810646753
1.6869565217391305 0.03798189500247434 0.005962888638373901 0.538609301984755 0.04666632377928853 0.029803716828191926 0.005222488408696958 0.714505584633102 0.07233451157237647
1.7420289855072464 0.03573954996890181 0.005656902603081072 0.5460840030132437 0.051150914534827244 0.027447442027361393 0.004278082870658424 0.7154040591625054 0.055094075890846896
1.7971014492753623 0.03149898662664929 0.004582467890915263 0.5317672097058488 0.05265103475162969 0.025432221271738373 0.0044217339346045315 0.6988955653930725 0.054853231043404414
1.8521739130434782 0.030355928715242345 0.004236210158135542 0.5332396818040261 0.04922530347116185 0.02363679407750462 0.004422931626440625 0.6862543373543918 0.05642792508111222
1.9072463768115941 0.028417448427633368 0.004129548212645957 0.5334574116889587 0.04496215758706151 0.02292139088822357 0.003939983170098877 0.6871630252615115 0.0562676624193208
1.96231884057971 0.02774049712510231 0.004070881502300018 0.5422370510338507 0.04652528729818733 0.021554752823571242 0.0031368836483465 0.6864911471513367 0.059093948596505116
2.017391304347826 0.026574615277050385 0.0037677535619877653 0.5470403518207483 0.045173915738408496 0.019667826601101293 0.0030457701907416306 0.661657798767824 0.05275241730775896
2.072463768115942 0.02532149267617216 0.0037032870997676603 0.530587687973322 0.048189357261426535 0.018849305515129425 0.0032925454580703993 0.6662045107803813 0.052330051279629655
2.127536231884058 0.024577320795411143 0.003498697071496247 0.5332184781151302 0.049858418895217534 0.017435203311673676 0.0028925251723397466 0.6472909728362711 0.052835997552734326
2.1826086956521737 0.024109989330994386 0.0033870468780746476 0.5456951545738398 0.04402461472301018 0.017471500587522802 0.0031868352825240903 0.6531410612016783 0.06299571868547624
2.23768115942029 0.023312559644751474 0.003625534063911118 0.5372195665270393 0.05511501042701887 0.01581581144942487 0.0025854281384059415 0.6410983305147815 0.053683144975825284
2.292753623188406 0.022152927617870216 0.0033882537324996347 0.5286671999608937 0.050478416585041555 0.015579010495594825 0.002595842772545948 0.6333706359797522 0.043963300742454976
2.347826086956522 0.02177240597237165 0.0028956334300105756 0.5356286580712879 0.05297006851469764 0.014634880377796424 0.0023694069326733584 0.6264174308088012 0.053335189679538944
2.402898550724638 0.021247226746438082 0.003261201428682443 0.5409757427843015 0.05873289030217373 0.014520993795380261 0.002168777112792891 0.619882711127214 0.043526118605668816
2.457971014492754 0.01988380589584947 0.0027879869141668977 0.5303612417853073 0.04703347924744549 0.012705073143391206 0.0018980211909425451 0.5950240545638695 0.04733974158752496
2.5130434782608697 0.0189355928235885 0.002344825319722041 0.51937851726449 0.04318220179009385 0.012314522125515955 0.0020549965357839974 0.5804456899859332 0.042189268072819607
2.5681159420289856 0.01812386126724161 0.002727700277725741 0.5206800973346357 0.04503909162342708 0.01202250505136232 0.001869761226503975 0.5811951847224707 0.04192361200913009
2.6231884057971016 0.01749138078522914 0.0026990255514217493 0.5128708408486531 0.048648877204165816 0.011186758230697631 0.0017501163654025658 0.5723106183450232 0.04122017204848916
2.6782608695652175 0.016748127649174705 0.002242644218017548 0.5145102098956582 0.04379902125965211 0.010769876266854219 0.0018246819370357887 0.5655871085821872 0.04881217178449239
2.7333333333333334 0.01632231893354992 0.0023261586293219045 0.5136224559181352 0.047513677227639745 0.010111809619603068 0.0015853377668166705 0.5529488942282884 0.03895868328939305
2.7884057971014493 0.01610450394561344 0.002362579799688793 0.5031015796515449 0.046217918445540906 0.00971840498662154 0.0015396717238787903 0.5428690406340498 0.03716823384692526
2.8434782608695652 0.015261888499700359 0.0023509182816185193 0.4983097464550052 0.04538831428487347 0.009660761857077385 0.0016186632565173948 0.5468367083652057 0.038458089069016196
2.898550724637681 0.015084224889131971 0.0021203968964182323 0.5065509672279077 0.04372771388196267 0.00923434588846425 0.0014958746605584117 0.5384421426641797 0.042276019521902235
2.953623188405797 0.014150058468806506 0.0017331873717163911 0.4883875463560628 0.04106659290034115 0.008700434843263823 0.001460830208507004 0.5258863241638653 0.03351531864439627
3.008695652173913 0.013417807443848183 0.0021912662049943313 0.49063361576658954 0.04330871275407319 0.008392700864343789 0.0012884174189325935 0.5257813821507455 0.03308032709378175
3.063768115942029 0.013555033943192437 0.0021421749838423897 0.4905620411954263 0.04915365448402678 0.007830505475484934 0.0012956868309895754 0.5139657376481577 0.03880275088317494
3.118840579710145 0.013062155430877987 0.001734891429760248 0.48797437608966476 0.042851027994286466 0.007607273984801417 0.0011345230875900495 0.5069946905124341 0.03720327329242719
3.173913043478261 0.012928641465019491 0.0019644750769984357 0.4867124169843586 0.039325648094181466 0.007631107612641861 0.0011659039134958927 0.507782512632182 0.03346513665305211
3.228985507246377 0.012650757364373166 0.0016729801478826592 0.48754659604619943 0.04166988773105219 0.007390787143168431 0.0010745488172619834 0.5033024662079102 0.03270719161275459
3.284057971014493 0.01270752385794395 0.001956446976207792 0.48648180694685417 0.046544168396419325 0.007475669519047564 0.0010774803329236678 0.5031854082398985 0.02868862187811962
3.339130434782609 0.012144593235718966 0.0017235178773382755 0.48696698854623044 0.04249894735683347 0.007320205432357878 0.0011589141291289665 0.5025288192663429 0.034881887157386944
3.394202898550725 0.01203568396369001 0.0015552006439222522 0.48571315281440425 0.04088100610345368 0.00700282890111728 0.0011920154444957061 0.4978914321933556 0.03275640051852584
3.449275362318841 0.011337281362949054 0.0015135654146879306 0.481166888386247 0.03719924951104465 0.006766096591680359 0.001062137685438834 0.49162824400215327 0.03077928214543375
3.5043478260869567 0.010667927415528052 0.0014989230018369248 0.47657323514517946 0.03888419079768944 0.006577521807397244 0.001088839388662829 0.49016580554560607 0.0347606794178601
3.5594202898550726 0.010108944176816636 0.0014022935562479468 0.46772775142580686 0.03683895165234341 0.006236133868372421 0.0008583803450412943 0.4773706770882285 0.026682970810481262
3.6144927536231886 0.010117590063696256 0.001696235069800329 0.46165474853875954 0.03900125340083911 0.0061635599467956 0.000849898734546756 0.4763440186069552 0.027730829404462094
3.6695652173913045 0.009927935184225231 0.0014390673157696986 0.46228537152837207 0.038465269134285454 0.0061676338761045765 0.0008858478502557973 0.4795942832288443 0.032379803557071846
3.7246376811594204 0.01001723230473759 0.0014177427566404292 0.4651689201708253 0.036322504324122 0.005746678210676554 0.0007746041766128282 0.46906356417191014 0.026618147291853637
3.7797101449275363 0.009468176749002655 0.0012569253378099548 0.4602936625612795 0.0381200310645746 0.005680389703746038 0.0008510578986513565 0.4630025805982838 0.029481679509218914
3.8347826086956522 0.009676155393847004 0.0011648109580839705 0.45627040598769897 0.03600376564950738 0.005668450494821431 0.0008150562009680243 0.4677964606210232 0.03322588276880221
3.889855072463768 0.009120299265601782 0.0013054234652428592 0.4586614961166942 0.03749849811331862 0.005521200374191158 0.0008224429929635716 0.4612430151926453 0.029327614420258243
3.944927536231884 0.009065739126375203 0.0011740151884028073 0.4584346160885378 0.0390342508437443 0.005449263392613741 0.0009747055429098831 0.46074008905554664 0.029369225270974415
4.0 0.009104830659977742 0.0015247023783103392 0.45321789038060656 0.03674349375262314 0.005332398628217604 0.0007871545817679111 0.4615357217513186 0.02741804302647482


==> Data/MNISTdataL2Reglam=1e-5Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.2020478796830899 0.010283968459343389 0.3321067658746887 0.019136526304719386 0.21873485195472356 0.010381925452175565 0.3453237523084939 0.0170340162750197
0.25507246376811593 0.18640129488877918 0.010829229067395026 0.3465922630851054 0.019354138945749947 0.20558697118288338 0.010798560186586864 0.36810673268974176 0.021181264135712807
0.3101449275362319 0.16394060758177034 0.01216406226838044 0.3704956492184529 0.02281350792971125 0.1846652219386389 0.01125154722831572 0.40306926512736063 0.0278009583943294
0.3652173913043478 0.1499352757151426 0.012682400449510415 0.41231848018366385 0.03235973227374452 0.17329903754464382 0.012382023678555122 0.43387450697906504 0.032910463412250464
0.42028985507246375 0.13564894394707439 0.013502587089410895 0.4388893004089542 0.03617555862050143 0.15899755677595098 0.01225576185399504 0.4720239727519935 0.03679808503476183
0.4753623188405797 0.12037011123589995 0.01328410994402258 0.48494396639606213 0.044429549445209646 0.14306090862227722 0.013677140565084815 0.5240131068031536 0.048835649909776964
0.5304347826086957 0.10399902783316323 0.011745654786265443 0.5501164890021399 0.06032341231656243 0.13064489851133923 0.011530739673803362 0.5897665629799499 0.056626847224358866
0.5855072463768116 0.09231510443900696 0.01215102508557981 0.6222631708364075 0.08021816946338772 0.11537887886564736 0.013602545780413174 0.6608894113192961 0.072973193415678
0.6405797101449275 0.07701212398308867 0.011561677754214706 0.7388091762421348 0.10948238192198383 0.0999746853083587 0.013758205942569636 0.783885707797227 0.1267230777256041
0.6956521739130435 0.06420766041929896 0.010489007955216982 0.9083765227528181 0.16513937455348127 0.08256772988248803 0.013755075657107764 0.9155145482832053 0.128700187607831
0.7507246376811594 0.05701448999490733 0.01177972761006684 1.086314263228727 0.21379943265082108 0.07266386357062102 0.013758523166538644 1.132191530585149 0.20762807878560827
0.8057971014492753 0.041139893077622676 0.010301289426806701 1.3561837922152964 0.30239554904542343 0.05590696419343317 0.012099975663772609 1.4474178457407318 0.3411203409931397
0.8608695652173912 0.0303636700786617 0.008332842906667085 1.8521541322487747 0.5193834709511216 0.04010927634774883 0.010310627781514911 1.9496238726040713 0.5887912593178782
0.9159420289855071 0.02011175638864259 0.007356750752333503 2.762667938697063 0.8226267856010437 0.025044984598578887 0.009224339340967976 3.359161591008808 1.1727852247724553
0.9710144927536233 0.01004237627437253 0.0045329473102524625 4.272859940809618 1.6848944785525475 0.011635281126096053 0.006010561529937688 6.080675305845799 2.536818306499035
1.0260869565217392 0.0037639304222099935 0.002045115808211127 4.6966095930297325 1.8841795785437763 0.0030374554853866216 0.0023782998406169753 7.564814763156904 4.288712904035453
1.0811594202898551 0.0015784409531006491 0.0009219204679126182 3.8671292032626736 1.1979789542549018 0.0008742663006908875 0.0004302102450844602 4.640894029573284 1.68118324759311
1.136231884057971 0.0007765682715218534 0.00031528208820714033 2.962161141741069 0.9472848129807832 0.0004437070355361669 0.00017758030407533963 3.2011903556791905 1.0110470200826909
1.191304347826087 0.0004713185050720877 0.0001536229835091215 2.3578262962784606 0.5759867555377544 0.0002542553663730888 8.361608970978885e-05 2.3388124725324415 0.6270316426753717
1.2463768115942029 0.0003527931436086723 9.873752975216794e-05 2.0614132798495888 0.4965513619984465 0.00020434696508291929 5.891735064647565e-05 2.131045471340148 0.5048450806378617
1.3014492753623188 0.0002669813167556622 7.868178218171877e-05 1.8266729435811668 0.49934585711733387 0.00014894301934750888 4.3993314523276195e-05 1.7786229281437291 0.37639066257246473
1.3565217391304347 0.0002061917788714638 4.761508900379565e-05 1.6125306754517552 0.2988398407754769 0.00011447763013230224 2.921694723842951e-05 1.5524875265097682 0.30308948094236365
1.4115942028985506 0.00016244049009881166 5.1657661515767725e-05 1.4401603377166752 0.36694799738694656 9.09506087857051e-05 1.9879132792845192e-05 1.4428996880770575 0.2391501619399569
1.4666666666666666 0.00013546723645759806 3.229961132437957e-05 1.3045656778022021 0.22795529801980433 7.399617360627939e-05 1.7466619796054884e-05 1.2992612261987435 0.1989725332912731
1.5217391304347825 0.00011578185527127926 2.7278889503537825e-05 1.237908857395838 0.24304736788663897 6.564521604061227e-05 1.5281217543680025e-05 1.2458954157686561 0.1956364748996488
1.5768115942028984 0.00010010143297607314 2.2486888866500147e-05 1.1851478403653934 0.2025267662109106 5.6180642214116224e-05 1.2948038707949368e-05 1.1572524204053516 0.17773217879950537
1.6318840579710143 8.159283410216136e-05 1.8914133548289254e-05 1.0471377651758957 0.18205558994078724 4.730813867152915e-05 1.1597052782647152e-05 1.0689760898345013 0.1701940034210936
1.6869565217391305 7.088399295159166e-05 1.5499703476071783e-05 0.991038726588884 0.1665355639756787 4.097742387216217e-05 8.137734852149087e-06 1.008370527375701 0.13026726161991342
1.7420289855072464 6.312699116693274e-05 1.4562565810469345e-05 0.9268423368033986 0.1562154719627463 3.81221111587064e-05 6.931739399083029e-06 0.9665939806598495 0.12318586574542863
1.7971014492753623 5.353293534198268e-05 1.0956575398281166e-05 0.8599561215473699 0.12602357272210915 3.436698878805592e-05 7.26995013247483e-06 0.9233915953384578 0.12407448422322591
1.8521739130434782 4.927429054289032e-05 1.0585198619277193e-05 0.8211939711222422 0.12442965504154407 3.275379102863339e-05 7.059266149767194e-06 0.9158467975610382 0.1302815357578247
1.9072463768115941 4.4963090674647176e-05 1.021239512959678e-05 0.7930567598729631 0.13656441295609142 2.9075332976839988e-05 5.556223166044853e-06 0.8619031330978925 0.09851410418110143
1.96231884057971 4.0025270376714064e-05 7.89427113431357e-06 0.7556136311773249 0.11041565941556618 2.7571495151471424e-05 6.057486872299354e-06 0.8549095411924076 0.11139512579586434
2.017391304347826 3.878545194939173e-05 9.626425792746113e-06 0.7523902139544763 0.13102348143292805 2.4706045957944736e-05 4.980986806062231e-06 0.8147026275274419 0.08967358276409645
2.072463768115942 3.451651098696035e-05 5.993576571500538e-06 0.7323985484653882 0.09013466863128354 2.218318253269038e-05 4.783628789426743e-06 0.7767009385292166 0.08940661132888678
2.127536231884058 3.329081913211251e-05 6.221524005608194e-06 0.7136733059948841 0.08241568118693259 2.0743581584433313e-05 4.006618326092887e-06 0.7634725587532585 0.08740153299743329
2.1826086956521737 3.2605033068463065e-05 6.481431569099238e-06 0.6959721726263652 0.09403945660026322 2.0617458284947425e-05 4.1588940865412405e-06 0.7682150071157937 0.08582410148756395
2.23768115942029 3.092267941245711e-05 5.175527464390429e-06 0.7013233408942102 0.08874228011893304 1.9054935113191834e-05 3.2230600804017496e-06 0.7475673331228019 0.09116573486643104
2.292753623188406 2.9528996334945336e-05 5.071520603143239e-06 0.7059352277110296 0.08594762046414763 1.8384648983079173e-05 3.575969968128342e-06 0.7343819658925719 0.06824012925316889
2.347826086956522 2.8646720024729692e-05 5.646556653427515e-06 0.6864504650301027 0.09467140833221732 1.6483584220667355e-05 3.162920158165878e-06 0.6927888395099644 0.08030407542451376
2.402898550724638 2.7242383435638168e-05 4.830302577778733e-06 0.6702614301215776 0.07941189591143101 1.667584860482828e-05 2.8450284965629787e-06 0.6996428391463059 0.06279119183414383
2.457971014492754 2.3439004556247758e-05 3.985225914752047e-06 0.629247665915962 0.07693157608021813 1.4923637283120934e-05 2.6534926294303126e-06 0.6724167070269322 0.07135738139392356
2.5130434782608697 2.344674816005165e-05 4.038569629034296e-06 0.6295768058769444 0.08245686069830145 1.3640106625671608e-05 2.282633209076421e-06 0.6430326877159344 0.05172788478426154
2.5681159420289856 2.1628778335570817e-05 3.7610119629979874e-06 0.6168808206146842 0.07261074881473191 1.3498271571631968e-05 2.4954122785023275e-06 0.6380783952547999 0.058063587958078804
2.6231884057971016 2.1132175325070627e-05 4.145807437437755e-06 0.6203715606849698 0.08404908625797906 1.2417952681244794e-05 2.348238046661556e-06 0.6220477277029651 0.057148041403384114
2.6782608695652175 2.0166701686401254e-05 2.9067227652884905e-06 0.6154831847762803 0.07170403625189495 1.1766907934678968e-05 2.08173586225047e-06 0.6096978146716698 0.053589923613588615
2.7333333333333334 1.896016735377801e-05 2.6373745852384385e-06 0.5962233034768037 0.060123641889016866 1.1325665832965224e-05 2.0100451351004494e-06 0.6063234974561946 0.054846448850866716
2.7884057971014493 1.8623353459603265e-05 3.0818146330253884e-06 0.5849677788314591 0.06523031398306905 1.050644084278953e-05 1.7878085291974425e-06 0.5877110644163955 0.04854099169743132
2.8434782608695652 1.7890679196156043e-05 3.081063903007825e-06 0.5776119723888734 0.06542690008948855 1.0025024810079738e-05 1.7329781732713522e-06 0.5692670923562015 0.04629255646919766
2.898550724637681 1.735668927368699e-05 2.779138633447346e-06 0.5726323685288359 0.06523403490907821 9.368943499266246e-06 1.5147362435219863e-06 0.5554463284887329 0.04609155567614471
2.953623188405797 1.6560131525232797e-05 2.853447642708292e-06 0.554214549173767 0.05759705685446828 9.392148701914356e-06 1.5080517470152555e-06 0.56223656812356 0.04262712233340473
3.008695652173913 1.575755300824745e-05 2.3930120750162224e-06 0.5603336062974313 0.061464800526005205 8.677589777851084e-06 1.4767375119867193e-06 0.5426441066292989 0.04405710574905268
3.063768115942029 1.5365525244753157e-05 2.654589258182263e-06 0.5453636358040499 0.05235898898758399 8.50877979749534e-06 1.5702039212713984e-06 0.5358273709513004 0.04608967082850823
3.118840579710145 1.503445709912141e-05 2.398630224805903e-06 0.5428478824461948 0.055941499103891144 8.347757284245855e-06 1.4915542054815997e-06 0.5345784983872182 0.041379787248980775
3.173913043478261 1.4383341452449778e-05 2.125538144817416e-06 0.5330597047457573 0.05926456193399781 8.372095340398459e-06 1.441154075692149e-06 0.5389489218860223 0.044201161027293996
3.228985507246377 1.363270543132593e-05 1.9991695682548527e-06 0.5261768257925215 0.05109239251276937 7.973089321158171e-06 1.1587032169668322e-06 0.5278889966904131 0.04167246531861646
3.284057971014493 1.4124498650246326e-05 2.1717516779591065e-06 0.5392481488302874 0.0567268100659097 7.938940422038903e-06 1.2727271184622003e-06 0.5283808645062763 0.04152789637982206
3.339130434782609 1.3254096946927668e-05 2.0502434113188286e-06 0.5193950554861703 0.05266348232609148 7.504301548774764e-06 1.05833713938406e-06 0.5189669865628419 0.042525191265563575
3.394202898550725 1.3332682698452753e-05 2.1880647289552624e-06 0.5285475655968891 0.05046889706013414 7.417843957608934e-06 1.220211559629697e-06 0.5184279129149192 0.03725407005891171
3.449275362318841 1.2371091320391521e-05 1.750780045895812e-06 0.5297298687855645 0.04966105240417649 7.043330493935448e-06 1.05205432768273e-06 0.5033790233433069 0.03017937516829131
3.5043478260869567 1.2068409242804821e-05 1.846347804510029e-06 0.5226330021600774 0.05496629407291527 6.774109464978561e-06 1.0630668299961746e-06 0.5016526965679379 0.03563747261807328
3.5594202898550726 1.0835134765294978e-05 1.4839411703784778e-06 0.5009721879117864 0.04301737699713785 6.3017800608965095e-06 9.393996394434086e-07 0.49057464634994974 0.03361404429225314
3.6144927536231886 1.071133061628318e-05 1.6202210187005788e-06 0.4916559018820951 0.04495407011443333 6.501722702539932e-06 8.519937763625976e-07 0.49850745886742165 0.029693321883301555
3.6695652173913045 1.0602937976996901e-05 1.5286530920628913e-06 0.49302609219751387 0.048786987586539626 6.297050846017644e-06 9.035032807575091e-07 0.4895894644162748 0.03528576581616416
3.7246376811594204 1.0337520658304732e-05 1.5296410258060224e-06 0.4981674901998898 0.04378662131174538 5.986550257308232e-06 1.0608678699141164e-06 0.48105497674727465 0.035372256324619065
3.7797101449275363 1.0132594885372823e-05 1.3350481710149953e-06 0.4899781053237089 0.03558096479569968 5.815532151960478e-06 9.482683746173305e-07 0.4763873328873288 0.03207432785016594
3.8347826086956522 1.0255371417327062e-05 1.640383167441103e-06 0.48611464820945527 0.043036472332772885 6.060082579564953e-06 9.729714077233598e-07 0.48817948687612933 0.030780883755734064
3.889855072463768 9.816453945062335e-06 1.5897389859204356e-06 0.48158065825804497 0.04129239373608841 5.609089819091582e-06 8.213940273324495e-07 0.4688589652176189 0.030766878298433473
3.944927536231884 9.919195630077804e-06 1.385516996513015e-06 0.4819647084157077 0.043955529748461314 5.464013795966343e-06 8.022569872262875e-07 0.4689814989504309 0.027990002797765343
4.0 9.60174503558655e-06 1.5975116304364236e-06 0.48741838748612265 0.041927534577036636 5.422347363052026e-06 9.370415623189087e-07 0.4707385385740097 0.031170919371379537


==> Data/SyntheticElastic1LayerL21e-5_L1lam=1Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.1495853658821851 0.015271157905922815 0.14882514156844637 0.00954588851874684 0.14954265707547687 0.01637173283509254 0.14958948914184014 0.01103921667287545
0.25507246376811593 0.1486239733049977 0.01635965234640317 0.147735375364044 0.013446387001433625 0.14653792371846147 0.019378064301490725 0.14594043514088179 0.01348955386746804
0.3101449275362319 0.15044360914912455 0.01766983993786396 0.1468701007391532 0.010993836915908764 0.14521268539945967 0.018689583330655735 0.14705598970641545 0.009504410323113947
0.3652173913043478 0.1479646958766532 0.016371305412607822 0.14643441656215608 0.013436079143788235 0.14491988991034654 0.017394366127910538 0.1456446094823832 0.012684598408030686
0.42028985507246375 0.14713935924081237 0.015042358558830177 0.1445864817099599 0.011810614092865877 0.1457413245235428 0.016819535273407262 0.14476709499011237 0.010961045514820782
0.4753623188405797 0.1458671166154982 0.014752000260794127 0.1441516627053801 0.012306845585385725 0.14616881671923937 0.016574605111255962 0.14412979665870362 0.010804400571516588
0.5304347826086957 0.1486106075490761 0.018798138436768464 0.14284552318557134 0.012835817839493736 0.14383272114041243 0.018670789001406 0.1434035951794008 0.013371050303475088
0.5855072463768116 0.14760617969753156 0.018773130081020432 0.14242442300411276 0.012091185641358408 0.14785746867623828 0.018200970259191693 0.1427253605332087 0.010962398401828893
0.6405797101449275 0.14734040660009476 0.017134937387709326 0.14444514478598997 0.01175524815143098 0.1477902387727179 0.015345585028307546 0.14225403956196717 0.011681535673802215
0.6956521739130435 0.14763107434886735 0.016676161731742373 0.1414093303787317 0.01093506788624182 0.14675655613874755 0.0178624476812682 0.14137383966369346 0.01080878335284465
0.7507246376811594 0.14696263898747686 0.018133401786587306 0.14147657928238813 0.01122101332221142 0.14574271212154843 0.01839729042185843 0.1420104678011148 0.011299831466029371
0.8057971014492753 0.14558895744925426 0.017538325320853875 0.1412006986290946 0.012907761895190651 0.1445884528549482 0.01804920194710635 0.14012734142925265 0.012182624720435123
0.8608695652173912 0.14640155875593527 0.017462183490309945 0.13741831194211426 0.011366909918134813 0.14192244406347185 0.017041590181193386 0.13864566202112016 0.011949618075217347
0.9159420289855071 0.1445188985413764 0.017320506617526345 0.13645284699132434 0.012648954773011123 0.14262277645523302 0.02077035283158383 0.13666769829346706 0.012397586709536777
0.9710144927536233 0.14439416097540814 0.02187940138773715 0.13770383921301568 0.012187959712418825 0.14340024216183275 0.021750469311203172 0.1377278040602739 0.011275580771811516
1.0260869565217392 0.14426144189957102 0.016584750475042705 0.13622950660200206 0.012542207383351892 0.14298762833520282 0.021090508140168125 0.1366694130173252 0.011041466184688391
1.0811594202898551 0.14202961771541156 0.018470902729394827 0.1363551840419446 0.011551195598838607 0.141703224771327 0.02041581404422603 0.13359407648924482 0.011105945280886199
1.136231884057971 0.14403761500163972 0.018267723700364218 0.13486755936073508 0.010790104375390708 0.14304515239700435 0.016873385081890773 0.13547723244354296 0.011451893276770287
1.191304347826087 0.14126132415683804 0.018971610781191847 0.1344358180312441 0.012132813009320023 0.14456393524563405 0.017950394128722222 0.13435284469147557 0.01208089559151362
1.2463768115942029 0.14205940106749865 0.01609297832288274 0.13346125576289286 0.011069163418770173 0.14109925216201027 0.017483898904301427 0.13384774503061123 0.011080476505477943
1.3014492753623188 0.13825105884229788 0.019317542109717725 0.13099902223474422 0.011709382960347424 0.1430543949858836 0.01926530215981421 0.1292082707546495 0.011242674490913826
1.3565217391304347 0.13892982910925816 0.021068256995666102 0.13205239693014068 0.011701922744083494 0.1402624980800999 0.018723195245387937 0.13159631983631342 0.011039469720358238
1.4115942028985506 0.14182942458673597 0.019931323127226213 0.13136250555675044 0.012756153450475307 0.14295199718689197 0.020212439863850504 0.13075722397861272 0.011439295717617282
1.4666666666666666 0.1394601246773442 0.018433939282541067 0.12717738317337804 0.01204599765097143 0.13483373982248456 0.01803256884266146 0.12963005975296815 0.012105260764877376
1.5217391304347825 0.14221194350436883 0.017904160879371734 0.12866978515710506 0.012913399319481527 0.1432784442190076 0.0186367230474339 0.1275461374939351 0.010554502693603689
1.5768115942028984 0.13889630092193067 0.02064977536250455 0.1277109342777199 0.012425847720275747 0.1390778315485723 0.01963135239553643 0.12841752083513172 0.013449515297990867
1.6318840579710143 0.13468899693044872 0.018128440772451758 0.1263579095634013 0.012566658602374886 0.13444449532578776 0.018446203997909676 0.12450401261894539 0.013176531995636799
1.6869565217391305 0.13752143869256658 0.01889562603886161 0.12797193076974278 0.011229485819790193 0.1385869446541742 0.02058917092074839 0.12524360815448277 0.012951284407943575
1.7420289855072464 0.1381562133087792 0.020632957452029057 0.12501931366737884 0.012582839908074392 0.1367426420744408 0.01935067005143058 0.12592245118712173 0.013048308180424073
1.7971014492753623 0.13839732612075317 0.018431832296168908 0.12326150593177365 0.012567951770156488 0.13354341934056135 0.017772076585954918 0.1247080511692166 0.01178953279326014
1.8521739130434782 0.13313026216557022 0.020311541688715604 0.12472666116073348 0.014242368830909995 0.13460590146932627 0.021223874303384332 0.12396563300577437 0.012409860770430815
1.9072463768115941 0.13434262532190228 0.018227147582481333 0.12627234215021282 0.012010487633412356 0.13431390819388844 0.019725241486826285 0.12468749055608691 0.012016988514188033
1.96231884057971 0.13522780755252384 0.020342565012478848 0.12321945018397036 0.012574396832582454 0.13448907049677325 0.018259946319484893 0.12332698874805965 0.011129987895034929
2.017391304347826 0.13849890499694373 0.01947351693519165 0.12375401015826755 0.013275341865750974 0.1346617494995307 0.018369501015559835 0.12482653291734462 0.011909798432518439
2.072463768115942 0.1370597008227942 0.0190255074461297 0.12414175372602547 0.011979970500507956 0.13527015435753997 0.016956817583660994 0.12502548534653232 0.01153722384134918
2.127536231884058 0.13211868554396317 0.019885420542189895 0.1217792965667895 0.012688224417927316 0.13199410160660516 0.017703226662267493 0.12270349703692275 0.011883724297543193
2.1826086956521737 0.131547889933199 0.01655585169916803 0.12414485840349755 0.013638554825356463 0.13108358812931942 0.01932950118415918 0.12552185220599316 0.011166543686133453
2.23768115942029 0.13034308447646756 0.018349931710567983 0.12403645256788494 0.014153307429281026 0.13242355420230928 0.01877896177634939 0.12369450707983233 0.012338830260104962
2.292753623188406 0.13054718895755157 0.017973360983254416 0.12035448083977233 0.012187118571719618 0.13105412323297838 0.018826627037879223 0.12090938764365018 0.012418416679222773
2.347826086956522 0.1334485920065462 0.017891946645859514 0.11997766139268257 0.012766089587126191 0.13051372946026787 0.01928159114120662 0.12184258960053981 0.011993673644694286
2.402898550724638 0.13409622580873296 0.02112789923023581 0.12188493278836857 0.011761698638512981 0.1302137312854324 0.016981783972428947 0.12403471450830633 0.012604668540812906
2.457971014492754 0.1295594420089742 0.01739667070455451 0.11936087774656139 0.011643897247031855 0.12729918198820012 0.015390605103721698 0.12005153461804985 0.012930025510897773
2.5130434782608697 0.12773068204912502 0.01701149839382114 0.12048735273990165 0.012582625904144742 0.1269755812013875 0.018382462696612936 0.11968468287985498 0.012736883929972987
2.5681159420289856 0.12952062022154723 0.017764027273263396 0.11834450948987099 0.011196150883939677 0.129255949152369 0.018432672629097795 0.11993844506390448 0.012216807956790135
2.6231884057971016 0.12928018931917154 0.01922479703542852 0.11700638031330865 0.012489877794682731 0.12601706921840855 0.0176370391343942 0.118388440196163 0.013301803179085003
2.6782608695652175 0.1296913761220383 0.017838770887364727 0.11897892676106996 0.012567881960224184 0.12862222155477332 0.017635881163094128 0.11994276177003087 0.012531752024546773
2.7333333333333334 0.12690853616029205 0.019624963668197392 0.11760755056313302 0.013319128011600246 0.125485707754565 0.018128946070843015 0.11921614946624323 0.012914115729465816
2.7884057971014493 0.12488871865276986 0.017133090961823177 0.11878472103153948 0.014208987405365726 0.12639918669734282 0.018480862096496523 0.11829513263939775 0.012730788992253146
2.8434782608695652 0.12728026270392723 0.0172342885224217 0.1176636369960434 0.013528262023525573 0.12625124899109916 0.01552220830336603 0.11922980581487391 0.014440166385826868
2.898550724637681 0.1271466976012461 0.016897404754808252 0.11749674072796788 0.013402734399164057 0.12634896446877245 0.017120319081023086 0.1195872326658734 0.013548550627819076
2.953623188405797 0.12356317562802807 0.016725219236176807 0.11757564764850628 0.013205589950649209 0.12434386212112436 0.01943343041934994 0.11673508172582941 0.013487753679891922
3.008695652173913 0.1245960278000085 0.019660489778978947 0.11664981370333326 0.013087516405544798 0.12410138900943243 0.01865096977405968 0.11626662827026651 0.013315712238478954
3.063768115942029 0.12582452658601337 0.017423199412244943 0.11632459622970077 0.015271599646360875 0.12345649130786086 0.018016126187771257 0.11745077427151297 0.012943068810452589
3.118840579710145 0.1219499216073179 0.01945703858651039 0.11789689602118149 0.015356427847913301 0.12345901812252169 0.01912127025538584 0.11700150662931152 0.014338831121162101
3.173913043478261 0.12378451788844655 0.01870545068847162 0.11453899907377489 0.011847720974497118 0.12281889005104225 0.018226425915101006 0.1149950461507794 0.013091817752232027
3.228985507246377 0.12248654953144467 0.01857492685559417 0.11356564659317776 0.01301865786727516 0.11819954686474636 0.01442961715445239 0.1157478186841488 0.013689746648050652
3.284057971014493 0.12216680565524139 0.017315036358154463 0.11371542329725942 0.012951463074200547 0.12120819150593082 0.01784049740127642 0.11415403985248583 0.013133696108667266
3.339130434782609 0.12525648689784258 0.015694356375952276 0.1152000258063394 0.012982128523324513 0.12157802393565507 0.0179222510037124 0.1143889196630905 0.012421217264200807
3.394202898550725 0.12224322241222149 0.018007854692950506 0.11464554824884528 0.01354786188043468 0.11964588832400455 0.021485261413240034 0.1175550551440977 0.01425727960365874
3.449275362318841 0.11966503590258724 0.02145234143918608 0.11468124651301041 0.011291792952762628 0.11815443192311025 0.01941589818118603 0.11517500194380731 0.013980598762638172
3.5043478260869567 0.11472604185657391 0.016729179931087048 0.11263789135662643 0.013357160237221041 0.11888078708098378 0.020662248112604063 0.1113160092801322 0.012847458155935312
3.5594202898550726 0.12019053986255025 0.018345269481396774 0.11366415116569821 0.013461089066781907 0.11994098916692503 0.01816484818850356 0.11432881900236987 0.014507304404910302
3.6144927536231886 0.11833646173829017 0.016978579092060755 0.11237363421153992 0.012075121519380788 0.11555003541446787 0.016429821666964533 0.11361290209401771 0.013177009568250561
3.6695652173913045 0.11870897025142377 0.019092707093339482 0.11304184734968997 0.012078574148317676 0.11841813005063505 0.020423855217256787 0.11428002788679575 0.014819828773885322
3.7246376811594204 0.11813612807562925 0.01974090001436449 0.11368070295846001 0.013432648908176182 0.11925945139426661 0.019201140039343503 0.11402593978474122 0.01364306684858041
3.7797101449275363 0.11608193738636942 0.019074156494568104 0.11138920067291284 0.013261817853617897 0.11682742081219744 0.018913948825208284 0.11217565742807624 0.014063544214776225
3.8347826086956522 0.11692702327613778 0.0186078231794857 0.1131210066474295 0.01512260203880805 0.11530528024015156 0.019281148411817352 0.11322046539846987 0.01332667287793482
3.889855072463768 0.11669839801929716 0.018282150832581234 0.11199302111050752 0.014015078137763303 0.11778366169419599 0.018089661774952127 0.1115025051373098 0.013033543309942334
3.944927536231884 0.11804579666277774 0.018879763552806166 0.11104502832654367 0.013289970531083996 0.11620149127213648 0.01748877041390573 0.11282216225935543 0.014192839002545136
4.0 0.11764171320816309 0.017447046128587766 0.11179468628038063 0.01267899212986354 nan nan nan nan


==> Data/SyntheticElastic1LayerL21e-5_L1lam=1e-2Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.046062384515126994 0.0038362139070063092 0.0610411066155256 0.003772325172593749 0.04600756413619128 0.003955337551050104 0.06041372167360055 0.0037789920200270747
0.25507246376811593 0.04328356157703313 0.003439770630928895 0.0647910463526073 0.004537665886293074 0.043993309745330764 0.003621724893479582 0.064980344873846 0.004838420587817629
0.3101449275362319 0.04087492248606468 0.004037738820733608 0.0698619391171547 0.005266137026970098 0.04026853324088493 0.003822858165071778 0.06964188662929863 0.004737797984305634
0.3652173913043478 0.037808498919588394 0.003928407555057917 0.07426913445597143 0.0060477285595874385 0.037817837665403274 0.0039050154272701858 0.07416076471014976 0.00559739057196261
0.42028985507246375 0.035832127840244477 0.0039346529709849195 0.0794482326472688 0.007398507590936894 0.03570190612802329 0.003863820712874271 0.07948285168089879 0.006644937235003383
0.4753623188405797 0.03446479991946812 0.004055563970349229 0.08518956121026132 0.007636532753394476 0.03345654967106816 0.004030432906535949 0.08557628048823471 0.007813726808208882
0.5304347826086957 0.03181356670232775 0.0038077413111306246 0.08972397644217028 0.006927691186775658 0.032413367757680084 0.003815049479439597 0.09176814147485153 0.008520664715249303
0.5855072463768116 0.0287888911151993 0.003353102751081788 0.09819911463728628 0.01036563360925106 0.029408687329006228 0.003758895652080339 0.09673765657016892 0.010472900371081909
0.6405797101449275 0.027445388395020514 0.003201347149112505 0.10718528080360677 0.012442284330717287 0.02746395829538874 0.0033711760701336958 0.10610554873032997 0.0110977073053281
0.6956521739130435 0.024871627083314994 0.0030119951643712618 0.11211411871311665 0.012427029410395573 0.02495943339996844 0.0032222337501924886 0.1129668801658748 0.014407549006949962
0.7507246376811594 0.023025334608641063 0.003159334906761856 0.11774692851524106 0.01289084209751993 0.023052439894745605 0.0026081257455224565 0.11842782716885766 0.014186704930843475
0.8057971014492753 0.021966489413238328 0.0029719273930270598 0.12437107859493626 0.016043690960963312 0.02169198738590637 0.0027935468966833886 0.12491149453068878 0.014034908810538585
0.8608695652173912 0.0203501347744624 0.002662119527934796 0.1320138834900808 0.019911067964020715 0.020466952477540632 0.0024629077811732353 0.13638054916506906 0.02016192867175553
0.9159420289855071 0.018849468655870786 0.0023230146172486562 0.14109719460999104 0.0211404966145451 0.018954319962505458 0.0024728119899788555 0.14436400826446827 0.020125893312979305
0.9710144927536233 0.017774711216422205 0.0021791566169757056 0.14418294683603125 0.02113566663619935 0.017823520025515297 0.002607575734675328 0.14825293653845695 0.02475605997137559
1.0260869565217392 0.016674704323548947 0.001948770476247353 0.1519353887061643 0.02234039550348678 0.016461016807842958 0.0018603231226561627 0.15489621972504705 0.022116999319138665
1.0811594202898551 0.015502468935624287 0.0018665582863949097 0.15581078955344593 0.02376993218422747 0.01585380771208509 0.001991820556096592 0.16241327589839752 0.0258479833948453
1.136231884057971 0.015150625386740198 0.002049946359330896 0.16246368068926187 0.02435933317434534 0.014424639207021049 0.0019588132783702667 0.16314837050444136 0.024873918683221714
1.191304347826087 0.013844027535229626 0.0019278938772286799 0.16675038804256687 0.024067717570036097 0.013630797889820719 0.0017550792296862666 0.1672324239831581 0.027630845473571374
1.2463768115942029 0.012959084629202451 0.0015343325931476807 0.16467942472775196 0.025323193843628414 0.013351748668935843 0.001592403423637175 0.1665783431508941 0.029146771958892603
1.3014492753623188 0.012525701724117237 0.001627020999036238 0.16477371530620677 0.02931397352851452 0.01255866724968324 0.0014358211579997694 0.16923966652230518 0.0280846510831845
1.3565217391304347 0.011956890945665273 0.001698116727217677 0.17045441921376842 0.029340493153658095 0.011759351086935661 0.001368340917474446 0.16932822933348327 0.02770964291215163
1.4115942028985506 0.011478438100399935 0.00145721923308711 0.16352516834605202 0.026969188622127774 0.01109399904971519 0.0010347897555630177 0.1712129543037679 0.029550752304787056
1.4666666666666666 0.011201534249666682 0.001422905986076518 0.17146090748730128 0.02629702476469454 0.010787423048860158 0.0012712990886949694 0.1680414508312415 0.028198600801347236
1.5217391304347825 0.0104327242687341 0.0010304626594901708 0.16522430631863327 0.023327993798318288 0.010319404286085777 0.0011994781852631407 0.16480838525170252 0.02557914904412378
1.5768115942028984 0.009941265518019281 0.0013460693107231222 0.16067281397916022 0.027049115167314446 0.010056911543230804 0.0012769251830165931 0.16716472129394583 0.02788300114604469
1.6318840579710143 0.009682999154724146 0.001140265972054755 0.16577917419185245 0.026910365533213812 0.009607965628502245 0.001171187101740692 0.1656688109220676 0.02715373476915661
1.6869565217391305 0.009543278563990959 0.0013999218159418962 0.17297225321506815 0.028729614828144002 0.009216663711469047 0.0010709232463760585 0.17090577764644163 0.03117567603279983
1.7420289855072464 0.009385001095953126 0.0009938252780253025 0.16916992934494274 0.028191838449948152 0.008924511976433592 0.0010147428054708325 0.16832897382877962 0.03188868505693238
1.7971014492753623 0.009089321120666958 0.000977646601497181 0.16771926899589298 0.024037706201737133 0.008777226753440436 0.0010720019522405142 0.16594348822659838 0.026261809107373947
1.8521739130434782 0.008540085057843028 0.000912015515773554 0.16339491141988532 0.025488237964268017 0.008705766566021076 0.0010032618418640432 0.17242431824488647 0.02684777656735141
1.9072463768115941 0.008338821277425123 0.0007916639900383475 0.16466501703199735 0.0265375849065075 0.008254239590746719 0.0009794892110717203 0.16778413290816527 0.024928148582347796
1.96231884057971 0.008142449791118646 0.0009494218769776474 0.1614137358199725 0.025189011551016646 0.0080464376500975 0.001034812341206462 0.16449839325383067 0.026732334018054048
2.017391304347826 0.007963771029699479 0.0008625547486684411 0.16506684290239335 0.02617855465415706 0.007927029947314474 0.000890875449169273 0.16915144507060847 0.027840262149561496
2.072463768115942 0.007684342996209056 0.0009330966293955787 0.1658746545874986 0.02648037054303032 0.007589297900422709 0.0008714954511643518 0.1686324280685751 0.031078998843256305
2.127536231884058 0.007545123109336103 0.0008578448557870191 0.1646759888579855 0.027553508757680156 0.007265159899929201 0.0008590543065498058 0.16605434683353779 0.02869906985355761
2.1826086956521737 0.007484028130300735 0.000863044877889605 0.1657797731405779 0.028467828865547187 0.00720033136218619 0.0007741075550873727 0.16061288321354586 0.026657128497070613
2.23768115942029 0.00715640811520417 0.0008578611632251075 0.16409723037341523 0.02841565031896357 0.007082487194073679 0.0009551793770645007 0.16335345922166547 0.028265892756787318
2.292753623188406 0.007007457153690585 0.0007440368008266219 0.163471503625922 0.02677184891269542 0.006908757513459959 0.0007454383978696401 0.15929424043727264 0.02484542879089505
2.347826086956522 0.0067638330173940475 0.0007931686650790697 0.16059663116588563 0.026630173200879823 0.00675404721199922 0.0007628964398545345 0.16209348472269883 0.025830003514588747
2.402898550724638 0.006694823542734418 0.0007908786354264869 0.16498171129067707 0.02900663554142705 0.006656964834508562 0.0007468392358534063 0.1657912606935612 0.028644382518664187
2.457971014492754 0.006547687247093445 0.0007848114667987037 0.15975891029487088 0.02155913486551227 0.006501977798294057 0.0007411089110730216 0.1606790004756971 0.026540989713327898
2.5130434782608697 0.006491747612830445 0.0009086071124807816 0.16240132710250468 0.031003465201077024 0.006361006359589933 0.0006974575295250642 0.16592386497601666 0.030848802767417357
2.5681159420289856 0.00629111620433716 0.0007653502437924579 0.16173810248132045 0.033679707127418586 0.006176364044979225 0.0007576914146135956 0.1607717037307865 0.029104534283268542
2.6231884057971016 0.006322168644678481 0.000735021037000859 0.16792848071450264 0.03005477638161531 0.006068898104110455 0.0007629986172558145 0.16362934489140885 0.025211120611696388
2.6782608695652175 0.006066452294901505 0.0007007081017305922 0.15818186957222433 0.02633339932083625 0.005887684561484868 0.0007295216171416171 0.1620689387576346 0.02674749009004124
2.7333333333333334 0.006186862571343992 0.0008479641829164151 0.16809800711988643 0.03666960384004914 0.005960887098992209 0.000757526683088364 0.15780503755199737 0.027456967799103952
2.7884057971014493 0.00592488600726094 0.0006593862828875948 0.16536280854221566 0.028653475129549185 0.005694974373216116 0.0005947405891292984 0.15893727065411972 0.029926186712226056
2.8434782608695652 0.005899319888391877 0.0008058828327492459 0.16487493469154033 0.032548515905466605 0.0055810267823082575 0.0007362790588180965 0.1596612267053771 0.026366718085846275
2.898550724637681 0.005734140719625032 0.0006704895447474234 0.16415197299237075 0.02807052923710093 0.0056018144143706 0.000704740232782366 0.15603913536788122 0.02747371012393122
2.953623188405797 0.005673311536400509 0.0006092812570520017 0.16191741330545148 0.027156906041865315 0.0057674437879803135 0.0006947944222863842 0.1644287472782463 0.02723894268104232
3.008695652173913 0.005567037671993401 0.0007085156219177875 0.16084545123033336 0.03190827253190262 0.005370818340442218 0.0007291900671188571 0.1563529361028139 0.02653995313330238
3.063768115942029 0.005471131216848092 0.0007040503328258801 0.16044898880684838 0.030119083908431016 0.0053253716842923725 0.0006380992623729881 0.15944369473423928 0.028933714809125658
3.118840579710145 0.00551813036267294 0.0007152068439785736 0.16573539316444572 0.035571746288395885 0.0052994305792117505 0.0007409823973360813 0.16233950247450935 0.033611166343834584
3.173913043478261 0.005441337831623312 0.0006547268476031908 0.15847322068136344 0.02644396429666178 0.005164915908994323 0.0006960714648507387 0.15439779255864733 0.026561431108262805
3.228985507246377 0.005057089228099345 0.0007178958601458666 0.15899349150297068 0.027873746943742922 0.004998774846358389 0.0005688371387269569 0.15830488960893516 0.029414526408294197
3.284057971014493 0.005159945680850688 0.0006523601321230666 0.15822924212047992 0.02636598930647665 0.0050850917076138815 0.0005627459363930108 0.15808746706870155 0.03068525237782532
3.339130434782609 0.005085591150065243 0.0006215782375586558 0.1592742271094392 0.027291140927354532 0.004886318119477859 0.0005779770029283397 0.15579928242265983 0.029472939961178363
3.394202898550725 0.005071166281191742 0.0007128899457658766 0.16047631786139593 0.031515528280794146 0.004914167751083826 0.0005463215815143764 0.1568042872866721 0.024130246844095586
3.449275362318841 0.005011023362674242 0.000733124350101287 0.16434286202383244 0.03438670927683479 0.004758571197454307 0.0005724796541635637 0.15628049311733475 0.026712214863082763
3.5043478260869567 0.004827913706402981 0.0005683882488145239 0.15795002887714132 0.03713289395460252 0.004753859611273049 0.0006155826248940866 0.1563480844008892 0.02569706082160566
3.5594202898550726 0.004830908153382484 0.0005762070932289952 0.15756578122175147 0.026010844506380325 0.004686795803355442 0.0006406311646755532 0.1610640501916394 0.029789758246170212
3.6144927536231886 0.004796282428634033 0.0006371738155786712 0.156880567006626 0.030291151209711816 0.004614945753874987 0.0006806595748660763 0.1517666889227132 0.026332027412609652
3.6695652173913045 0.004797482062389431 0.0006652983774971658 0.15923231822849412 0.02647303563393421 0.004578719929792072 0.0005961718388944248 0.1588694354088945 0.03211721367676383
3.7246376811594204 0.004606321358476851 0.0007009191816025039 0.15236841651764466 0.025227243797194068 0.004577387495706364 0.0006256787406490011 0.16000984111669403 0.03424913030743356
3.7797101449275363 0.004470695519563358 0.0005594182487047129 0.15286633724608334 0.026422315139927433 0.004504737417579847 0.0005869264557631437 0.15403171715170821 0.029865281995063775
3.8347826086956522 0.004689365976283521 0.0005514965448699373 0.1570042380318199 0.030866923937790596 0.004377317699618915 0.0004893934613892173 0.1512551442228853 0.026519513695696315
3.889855072463768 0.004507718067633006 0.0005273507689395295 0.15817147200529708 0.030113806197435387 0.004272991108930268 0.0005933422235783998 0.1529551465143014 0.027155211593479847
3.944927536231884 0.004510793933486207 0.0006439253407238826 0.1596088568591849 0.030993685342692683 0.004333019372180446 0.00045457624078393955 0.15848160154612942 0.029341279737354436
4.0 0.004492525039020464 0.000688453575591109 0.16366432858624022 0.03418816883073646 0.004195725682820123 0.0005527810727074065 0.1536320952272715 0.03225470603501849


==> Data/SyntheticElastic1LayerL21e-5_L1lam=1e-5Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.04005916245572926 0.004249020009081903 0.062459367980434395 0.004368548092936713 0.040394646123063496 0.00435527407076212 0.06238048520840794 0.003653284479090188
0.25507246376811593 0.03750172740615112 0.004166122695472168 0.06622135809582465 0.004783744858692452 0.03744442012698134 0.003499715134948641 0.06676419045051883 0.004516833350603037
0.3101449275362319 0.03409158869676274 0.004528290718133706 0.07319104410453535 0.0048497441637380765 0.03421911933536467 0.003992230287942278 0.07204947016066028 0.004935813059184733
0.3652173913043478 0.031607329381725086 0.0036539037122094165 0.08025861614102484 0.006378450586739622 0.031223743659188653 0.0035479118579782847 0.08020362230536743 0.007358045969765837
0.42028985507246375 0.02862408887391208 0.0038675032038795343 0.0862156951176741 0.007308217239957503 0.02956365518297188 0.0033421702613143584 0.08754816757451707 0.00955878893458996
0.4753623188405797 0.025770362686429637 0.003449665220904879 0.09713226692783278 0.010569642557435373 0.026105160476090333 0.003611506417877274 0.0971150223511586 0.011121517837119461
0.5304347826086957 0.024010860602158565 0.003677705206800131 0.10694181064604479 0.012379141688923727 0.022836990586596627 0.003215762283900779 0.10673039935679654 0.011582425062966067
0.5855072463768116 0.020401100796697675 0.003100531274316443 0.11958992483550197 0.018156178200004258 0.021012313209814688 0.003297859510116431 0.12051188588481337 0.014807571365413377
0.6405797101449275 0.018137039522102147 0.003571470276318279 0.14085162213856678 0.021526145461762188 0.017276150498010366 0.0030141011542640906 0.14123357502628633 0.019288915930858613
0.6956521739130435 0.014633045176016239 0.0027172703863897305 0.17070671300944817 0.027221816162969245 0.014607458987124709 0.00300367945989779 0.17671226953772984 0.030766463438642512
0.7507246376811594 0.012473915618285232 0.0028168719152017506 0.19914521630307727 0.038372209081289875 0.012305061419720719 0.0027119349024919007 0.1963401027906422 0.03897828292766785
0.8057971014492753 0.009967818540562924 0.0024116578883515644 0.24272441107219822 0.05556349628401193 0.010055139620713466 0.0026428290837056754 0.24577621657160442 0.048558523684905756
0.8608695652173912 0.007181428991960186 0.001878544262931278 0.3131047164039209 0.06247354941387579 0.0069904462350218735 0.0019318049677173668 0.3201387128444175 0.08031352619234522
0.9159420289855071 0.004595426150378022 0.0016572279939458831 0.42798557035993895 0.10879483411166103 0.004394139866612854 0.0015229802076218257 0.4162203365663171 0.12113879924038387
0.9710144927536233 0.002400377341627115 0.0009914802426307888 0.5107038461044605 0.12059397493324517 0.002461127889467654 0.0012516452558673952 0.5531706516054844 0.11627841542870161
1.0260869565217392 0.0011201465914199003 0.0007396044828576104 0.5576304923612395 0.1258739372147154 0.001151507010822025 0.0007084639357583486 0.5805621195613577 0.14532064173809797
1.0811594202898551 0.00040195848478843845 0.00022403332756249647 0.458954715730405 0.10856093052269151 0.00036063236625888937 0.00019032165728102068 0.4416533526093185 0.1053936906461704
1.136231884057971 0.00020707663181247557 0.00010632838201617912 0.3836188603619148 0.0930023158245519 0.00020146722350173108 0.00010662591304320752 0.4004970088230988 0.10279607060365747
1.191304347826087 0.000125656313673118 6.430366265325124e-05 0.33903916728219974 0.07603693556986964 0.00011980716152610082 4.995517381629489e-05 0.32976287782610314 0.07609982395198356
1.2463768115942029 8.720296268265967e-05 3.2320457619786814e-05 0.291488734367902 0.054028856958608554 8.448157356104781e-05 3.100505608948058e-05 0.2930682848523835 0.05843921922216753
1.3014492753623188 6.514641549235583e-05 2.291537394542653e-05 0.2606515149646567 0.05463008710117055 6.660581864193121e-05 2.545334410343215e-05 0.27634834233412237 0.06466981736707625
1.3565217391304347 5.620189153926236e-05 1.7085587427136058e-05 0.24484898525248608 0.04326860059547454 5.1023329448928745e-05 1.4402138526757363e-05 0.24138977823323957 0.047516454432860455
1.4115942028985506 4.519163620731391e-05 1.204768341211993e-05 0.23098443279510947 0.045957849389911334 4.395822049630663e-05 1.0823107889260798e-05 0.22690102060605785 0.031969152807028035
1.4666666666666666 3.915428190188701e-05 1.0535684020295508e-05 0.21530557904920378 0.043245706648387325 3.873983537719136e-05 9.653024801329333e-06 0.21537811312469948 0.04119894151830593
1.5217391304347825 3.648542495615937e-05 8.99155644824464e-06 0.2089697893906524 0.038409741010346346 3.289580229543218e-05 7.701448196490487e-06 0.20380355010677803 0.039230060977009866
1.5768115942028984 3.4826482831922754e-05 7.820000616711261e-06 0.20253623853996106 0.03603960617326432 3.251517730143019e-05 7.671214409712354e-06 0.1982306929852709 0.03453776234566292
1.6318840579710143 3.0323341289652766e-05 7.333536495442661e-06 0.19273810446687673 0.03590537404752942 2.8781286510785347e-05 5.996551626414223e-06 0.18995618212131646 0.02816270588060304
1.6869565217391305 2.890334302420849e-05 6.1747305406485365e-06 0.18878435097172563 0.031197893345106295 2.7216801450060866e-05 5.459803399911012e-06 0.18832891359220227 0.03260828101326455
1.7420289855072464 2.645915713888148e-05 4.787780868767881e-06 0.18292033854361864 0.028490925719101202 2.647242397027304e-05 6.206522454047857e-06 0.18295438485459642 0.03236207159211946
1.7971014492753623 2.6272443308352096e-05 5.56545846277145e-06 0.18169770322976436 0.02841032317895158 2.4222107062924457e-05 5.077252267877896e-06 0.1765240774979162 0.031885236418367935
1.8521739130434782 2.3815986686563645e-05 5.213022363293182e-06 0.17331893893418038 0.028261716950919162 2.2910263745822727e-05 4.231003850100266e-06 0.17363184496648335 0.031480513669879244
1.9072463768115941 2.2855787084335374e-05 4.5648604305549336e-06 0.17529942020574926 0.029184304710378323 2.2117913470061072e-05 4.072870319534914e-06 0.17166313944987344 0.029937630574227103
1.96231884057971 2.186244659408807e-05 4.6053205170071765e-06 0.17199790504695797 0.030405681536176253 2.166675992560436e-05 4.248840633341473e-06 0.16725294075464034 0.023732576353229253
2.017391304347826 2.1349678178143182e-05 4.1869082114726e-06 0.16336780508143928 0.02319435917071858 2.0675339510036263e-05 3.780100761242018e-06 0.1696291968373939 0.028368724382413738
2.072463768115942 2.01559309459111e-05 3.965681341951034e-06 0.16560675703427466 0.024024439628511148 1.873804154028645e-05 3.3441130316100397e-06 0.16138039578320063 0.02378717975845266
2.127536231884058 1.8513065480972628e-05 3.7159760411283406e-06 0.16327833854082624 0.02937901889417933 1.8023791848564255e-05 3.488416027348461e-06 0.16063833136409383 0.025377604703016438
2.1826086956521737 1.913710343730677e-05 3.4875931920570944e-06 0.16387714737869047 0.026159838955755434 1.8316789739993357e-05 4.0788257405941e-06 0.1667828119591812 0.028984937274660443
2.23768115942029 1.766858990158585e-05 3.372357323828445e-06 0.15637070842127865 0.023555481968084418 1.7932992959898635e-05 4.0458556148525995e-06 0.1599127175433802 0.029373714061053414
2.292753623188406 1.77460245637395e-05 3.258887264093689e-06 0.16130832468569692 0.02776087005213289 1.657032812787104e-05 3.0463142784361863e-06 0.15771971561805917 0.02742622338548931
2.347826086956522 1.692045597631333e-05 3.440416559835334e-06 0.15654332620018566 0.028700130308497895 1.6031999883795853e-05 3.030242370238611e-06 0.15220424788982378 0.023505536577437498
2.402898550724638 1.6906700982810897e-05 3.574484521419368e-06 0.1584355240900778 0.02687499778023942 1.5772178997060356e-05 2.8159359072501707e-06 0.15631735924438034 0.02539661546242764
2.457971014492754 1.5948520989866056e-05 2.989185135939983e-06 0.15375882646687292 0.02629465817525933 1.497103174207613e-05 2.6562095709673958e-06 0.14810892684197158 0.022184107322459876
2.5130434782608697 1.5313410888039793e-05 2.5760222242955367e-06 0.1493309185197859 0.021485687757927818 1.4955969852533812e-05 2.7494641201725626e-06 0.15195552184566824 0.022816135025159376
2.5681159420289856 1.535141281141287e-05 2.5567427852516333e-06 0.15877980129033184 0.025428033795370272 1.4751503194772654e-05 2.611342990128227e-06 0.14534102858737005 0.022779766609974918
2.6231884057971016 1.5133015565551293e-05 2.5573989787709416e-06 0.15555829539750576 0.024445275487474452 1.4235180868774729e-05 2.450365531475522e-06 0.15017467038782972 0.024604091770371095
2.6782608695652175 1.4750706406436151e-05 2.890836116289122e-06 0.15381875251269295 0.02915945586289746 1.3302151900706624e-05 2.3551888306552747e-06 0.14260370437460337 0.019110653199555315
2.7333333333333334 1.4333644020091642e-05 2.5690885921706854e-06 0.15395896421741184 0.027330317999200604 1.3813875236459732e-05 2.199053345985704e-06 0.15055849853610517 0.025633109629814025
2.7884057971014493 1.4060142161375708e-05 2.492445801661543e-06 0.15423652173875535 0.02446603829208623 1.3172071764711466e-05 2.452454203604727e-06 0.1450778849698436 0.023224069864643506
2.8434782608695652 1.3605483726727942e-05 2.624703390666103e-06 0.1523788505430451 0.027411106876243162 1.3157402757537881e-05 2.3344135832538027e-06 0.14982513091731425 0.025755162363829995
2.898550724637681 1.311628964198474e-05 2.6812236850198524e-06 0.15316728809282304 0.025640968039504573 1.2570284085735798e-05 2.24997181807894e-06 0.14374783435802677 0.02002532165399332
2.953623188405797 1.2926731536638121e-05 2.5755217690477526e-06 0.14781991886066548 0.023751888779064385 1.2759323640995096e-05 2.257351273964026e-06 0.14590771302442546 0.025169251486013632
3.008695652173913 1.2631952508049582e-05 2.2457106068001104e-06 0.14509771804210062 0.02555643621636653 1.2021885429271959e-05 2.3639253578974067e-06 0.14275600652827378 0.022670816163356842
3.063768115942029 1.2572991121755645e-05 2.1689001806006466e-06 0.14736427736986574 0.019668844160681244 1.1735510911751537e-05 2.499816253234376e-06 0.1438047618377963 0.023637867082092884
3.118840579710145 1.2218597667430707e-05 2.1970075046232693e-06 0.1398285534877526 0.022299471009698712 1.1799510615342867e-05 2.2216594285778264e-06 0.14264573039598555 0.025772466433059683
3.173913043478261 1.2657218371026837e-05 2.4340690303974022e-06 0.145821426205534 0.025675591513901624 1.1719932101636974e-05 2.32722543313331e-06 0.1413037035482894 0.022543842458819838
3.228985507246377 1.148633906356708e-05 2.1792486564905605e-06 0.14755806618578893 0.02983033521716395 1.1192766378599898e-05 2.2407979562806233e-06 0.14299383677233973 0.022945407836155497
3.284057971014493 1.1315041251797506e-05 2.363664789887031e-06 0.14634795522691857 0.025513885061097807 1.132816202254166e-05 1.9065965299385433e-06 0.1499036364040314 0.025973054384986993
3.339130434782609 1.1562493573690283e-05 2.355857919179222e-06 0.14688564305406135 0.025073101653674382 1.0554911350944425e-05 2.0207235390458117e-06 0.14118183338078483 0.023833827932074735
3.394202898550725 1.1487479678273493e-05 2.3328209230248627e-06 0.14389036348869302 0.023935056001516672 1.1214100994096412e-05 2.3997461514822018e-06 0.14490995915878174 0.025529657007881235
3.449275362318841 1.0930604680965488e-05 2.1745042490459445e-06 0.1442939198573336 0.02570126829086164 1.0298637271314727e-05 1.8999558339675126e-06 0.13973987574728 0.025684584287850566
3.5043478260869567 1.0826768175437102e-05 2.0291035373994067e-06 0.14299842047618788 0.023001436157477274 1.0527794265594976e-05 1.9447605776721503e-06 0.1379991667412003 0.023642887795705097
3.5594202898550726 1.1090716781987594e-05 2.408181635524987e-06 0.14427660103697743 0.023455186699046712 1.0445059911988413e-05 2.01083257726419e-06 0.14065218725870465 0.02187447795621066
3.6144927536231886 1.1019280734638531e-05 2.177366897677621e-06 0.14392648695368795 0.024563533953137415 9.944106714722828e-06 1.7280605283345335e-06 0.13654925053362915 0.024035054680082938
3.6695652173913045 1.0463178506404671e-05 2.1022604519050225e-06 0.14150266141054627 0.023291015509281733 1.00469580505613e-05 2.059964666113816e-06 0.14281710680818213 0.023838046879878224
3.7246376811594204 9.961000384016336e-06 1.9326520981334443e-06 0.1414630260573656 0.024229291069279485 9.760348260376285e-06 1.8902538861821804e-06 0.1400909466548683 0.027454890062111555
3.7797101449275363 1.0228666456100021e-05 1.8622022902833467e-06 0.14273022399052096 0.022384103341681973 9.620927374324724e-06 1.856561982413921e-06 0.1382854777316557 0.022239450003442674
3.8347826086956522 1.0259122350743142e-05 2.061118233691009e-06 0.14463146501855012 0.0300060745791626 9.711612317627499e-06 1.8831031974446936e-06 0.1377600763558874 0.0242692614426084
3.889855072463768 9.564294635904985e-06 2.0635097645547685e-06 0.14202437255948971 0.02457526406987881 9.579300366834746e-06 1.851665494498558e-06 0.14165215057483166 0.02562446948070181
3.944927536231884 9.901252435396587e-06 2.119246269223986e-06 0.14518070564187183 0.028702254016439187 9.311142016427385e-06 1.8564037732132555e-06 0.13726761741421808 0.024637254492749675
4.0 9.819420233420441e-06 2.2067323741667227e-06 0.14029397685988532 0.022915346683471702 9.183299071293392e-06 1.8215271826793458e-06 0.1371732231871401 0.027473097908964822


==> Data/SyntheticElasticL21e-5_L1lam=1Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.11079764963147527 0.01767171650322617 0.11067161216554372 0.01483063243391828 0.11120426993486653 0.019162444103079886 0.11053643173114246 0.014800034826993677
0.25507246376811593 0.10860527269397541 0.016417273857698856 0.1089875343529889 0.013694156519481884 0.10778323345292154 0.014916131884598153 0.1088483384298533 0.012959306793025984
0.3101449275362319 0.11003312420151021 0.015385728091357053 0.1084463371929485 0.01117160729107487 0.11018035265592463 0.015678025633873542 0.10805408736599016 0.010976296492001984
0.3652173913043478 0.10899151134669247 0.014659865050876804 0.1083364464961727 0.010120742960525135 0.10863036150500446 0.0157398185828838 0.10909579168034801 0.010860507975346163
0.42028985507246375 0.10906471524591237 0.014064148352552625 0.10942075893007049 0.010307450638753086 0.11110590906111298 0.016474396539541754 0.10958627132335576 0.01045191507332137
0.4753623188405797 0.10981611285411028 0.015142403506847315 0.11016164929973078 0.01126571796102226 0.10948534921704793 0.015351044188852213 0.11036856083893123 0.011279417546425016
0.5304347826086957 0.10667509701378447 0.016127735181232478 0.10755569478852815 0.010387375894036223 0.10814964664357982 0.014994086775566396 0.1068694220257552 0.009927002223346694
0.5855072463768116 0.10958335605981594 0.013381960056686385 0.10959347173264979 0.010284989551333468 0.11088425752628091 0.01486812313252886 0.10877793791239336 0.009507505354102812
0.6405797101449275 0.1088391615377523 0.014473898494465055 0.1087363783108302 0.010606679932670438 0.11086814191219492 0.014604587810998942 0.10768537570060172 0.009811528727961158
0.6956521739130435 0.10898215270038371 0.014764797075927927 0.10856653026870423 0.00990451404223649 0.10982279865358274 0.0159296825088226 0.10796722233727798 0.010065290372980838
0.7507246376811594 0.10850236229106967 0.01595947206335837 0.10864332302750947 0.00972156577584039 0.10872173878572418 0.013178273414974283 0.10847159139852357 0.00957827620081901
0.8057971014492753 0.11087202427765076 0.014930380775856414 0.10810846052304812 0.008894614470384735 0.10807026570315756 0.014654475531772793 0.10823401514794347 0.009672613303749201
0.8608695652173912 0.10672942139917352 0.01558330368293498 0.10744035099661117 0.009017023523630345 0.11037663285154871 0.015065020002978777 0.10622278928587021 0.009173985066419631
0.9159420289855071 0.10612586909913073 0.01425113300422739 0.1068706683861459 0.00869847877583814 0.10703001646101812 0.014630149154498522 0.10736678173857606 0.00875957657715192
0.9710144927536233 0.10888619739800232 0.017045352158069293 0.10726791436030494 0.010376139151391014 0.10843554561919283 0.014596038389497999 0.1070629498209493 0.009921402131278685
1.0260869565217392 0.1061866573023161 0.014092085917102764 0.10732983318178439 0.009222239749127614 0.10805559322480524 0.015496944114462867 0.10756321331702834 0.010179819620175012
1.0811594202898551 0.10733813805634014 0.015997896860624927 0.1060082630122367 0.009138797636372853 0.1083720745105528 0.016221660981298756 0.1057200558432556 0.008612041794464323
1.136231884057971 0.10547117076034365 0.014104240515917925 0.10544325021382538 0.008466456781333157 0.10462725105181823 0.015533325698563324 0.1049617173970917 0.008778219897892882
1.191304347826087 0.10702002582868209 0.018312800406959515 0.105411679433666 0.00939150750647372 0.10626642612032844 0.016618506344039594 0.10547928131041388 0.009769330701989102
1.2463768115942029 0.10940208123637904 0.014418101700128437 0.10678847075630982 0.00902865592051495 0.10904065956327047 0.01720557223658796 0.10692661442442514 0.009245518532746353
1.3014492753623188 0.10835663945622331 0.01638886555168184 0.10573884532571595 0.009281174301203942 0.10801071758777626 0.016605644564077173 0.10484574663449547 0.009111943716835673
1.3565217391304347 0.10650119203142575 0.014512962896975873 0.10591579544001686 0.00879158189256612 0.10763766920981956 0.015978605132950196 0.10585096963482593 0.008765770320326037
1.4115942028985506 0.10636259270578988 0.012855414957183455 0.10520600544726957 0.008987584313419374 0.10585741432724884 0.016480745657436385 0.10397165754664965 0.008261757600379442
1.4666666666666666 0.10849893463448528 0.013975398781510854 0.1052924533725309 0.007750135188505144 0.10856213589140956 0.016391708267120917 0.10364645981104507 0.00891142164085065
1.5217391304347825 0.1101888713518678 0.014411409729315153 0.10449750910753484 0.009465102941944348 0.10695646798007019 0.01494785022244934 0.10561632626357736 0.009667060302929475
1.5768115942028984 0.10738637807118312 0.015353460388842681 0.10405377252074373 0.008599920724443374 0.10603690919381209 0.013494968511084305 0.10393910014428637 0.008945151871499352
1.6318840579710143 0.10960406966894691 0.01758759556009861 0.10475468498101209 0.010018486299709858 0.10744075763246308 0.017866596606664287 0.1047306966260057 0.009114942455952688
1.6869565217391305 0.10930182049674596 0.01536997770007405 0.10401764917251714 0.009022842058338037 0.10634196384279976 0.016554924312112702 0.1044191580104391 0.008547467402469294
1.7420289855072464 0.10859901886972656 0.017413751618929597 0.10596900133585557 0.009153355471519693 0.11217977350384174 0.016343508204846605 0.1060956146238265 0.009424276275793227
1.7971014492753623 0.10532756261826538 0.017866959400716677 0.1030666531188975 0.008175498179100595 0.1070305996461751 0.01428254470371835 0.10341104922739375 0.008689599082809175
1.8521739130434782 0.10665496909857723 0.016215480811750137 0.10257856182264094 0.00825566511477494 0.10447877518174448 0.015635957233879096 0.10329833497087487 0.00856773929749615
1.9072463768115941 0.10478577007119204 0.01698368762024803 0.10225552374319995 0.00879327773592867 0.10803496118984261 0.017035073420731132 0.10275657339208401 0.008889770605862603
1.96231884057971 0.10951594092912491 0.015815586846210032 0.10208529203130952 0.008347127713083798 0.10758289581804198 0.01663431462371019 0.10147348013259558 0.00802235035074126
2.017391304347826 0.10600708493708894 0.015769555641782756 0.10207105982910707 0.009970049004657365 0.10508261582559796 0.017885094698615815 0.10108288692931092 0.009321718749759825
2.072463768115942 0.1061040044607156 0.015506937683816587 0.10264789405181349 0.00850328415397444 0.10540278864860954 0.01772950550335013 0.10122271550654093 0.008423053315282128
2.127536231884058 0.10800882716660959 0.016803289378808723 0.10260395771550587 0.00856150273342877 0.10681133064455878 0.01705988647822862 0.10370701027917434 0.007871442138846944
2.1826086956521737 0.10427505501990346 0.015527539731697706 0.10157982206901375 0.007212833359416344 0.10551804743859941 0.01626639373234158 0.10033047121816352 0.00740393153580377
2.23768115942029 0.10414100578350537 0.01837698835033337 0.10074260570090099 0.00774108613741463 0.10244082270198841 0.014349701941854483 0.10160059123804956 0.008896190262846845
2.292753623188406 0.1055613439085568 0.01584911932526228 0.10057400105827562 0.00906170319689336 0.10301327752624458 0.01719875321729168 0.10075223035739377 0.00947222186707465
2.347826086956522 0.1045684541619618 0.015934377298041997 0.1004149158290079 0.008455682034095245 0.10501219325949941 0.016413619822247167 0.10073328333278528 0.007697837713601412
2.402898550724638 0.10648971273418678 0.018344628272130733 0.10060020874579206 0.008712316527426848 0.1054462793332557 0.015810475283022443 0.10120086092831292 0.00896302790770965
2.457971014492754 0.10624125419139198 0.016313668366573372 0.1010143729925356 0.008702661676860585 0.10721464430045508 0.01637012674752386 0.1015340464795805 0.008947916481055182
2.5130434782608697 0.10772164099515315 0.016631789415157354 0.10073154039079334 0.007570219528792195 0.10533114275583699 0.01706948590594837 0.1013174860733454 0.008342747273859896
2.5681159420289856 0.10149780134560463 0.015186948570871054 0.10099954630124969 0.008934699182485016 0.10577567837260501 0.01696323603616481 0.1006489527321915 0.009788628450577597
2.6231884057971016 0.1052381682096053 0.016946322165342455 0.09993201315815509 0.0075923338363749916 0.10449336244484947 0.018602874807995058 0.10091192302871717 0.008196046151045598
2.6782608695652175 0.10430432780623018 0.015122795171876214 0.09965819292584233 0.007776554361801602 0.10459484673005366 0.016043556364544125 0.09966030685366029 0.008057175221227583
2.7333333333333334 0.10537687738490797 0.017812595980338814 0.10005614985123122 0.00897754557648167 0.10335848588103859 0.017600892403213938 0.10078020426588039 0.009588966684855314
2.7884057971014493 0.10426864424378554 0.014699659259160417 0.09944718731846765 0.0092158549582187 0.1058016626585648 0.014986502887944926 0.09875093710320478 0.008657859574663015
2.8434782608695652 0.10610424078692021 0.016366525128732573 0.09847206974799 0.007944989040691712 0.10416737490574772 0.015617736253629673 0.09903292820776155 0.008371782180952912
2.898550724637681 0.10382536723379532 0.019205506793468073 0.09850138546398599 0.008997636061956147 0.09868051704504283 0.017170704173279837 0.09921663402356612 0.008938362542229515
2.953623188405797 0.10458154471781407 0.01611868649435447 0.09777207095402522 0.00905313288006783 0.10520632509624658 0.016663418567659617 0.0966291415614965 0.008128056938602893
3.008695652173913 0.10302512865656191 0.017297988867403285 0.09724725120636014 0.008606007609636849 0.10429736767678988 0.019436160979683988 0.09765246162451856 0.008786041703785623
3.063768115942029 0.0991116974314298 0.013684557166014135 0.09745342056895241 0.008520255934605108 0.10335580730991129 0.017830922205507138 0.09735897586433603 0.0082765034645397
3.118840579710145 0.10143786100433734 0.018123595432531902 0.09741229271390837 0.00934200832108863 0.10182826239760712 0.016472663291889164 0.09787216988349666 0.010177193214292139
3.173913043478261 0.10439201999362116 0.01685376097251635 0.09727829688350047 0.008580835679467876 0.0999683603511791 0.015936308789967962 0.09860217991074799 0.00942798875248505
3.228985507246377 0.10182359028600828 0.017230346117500506 0.09803325611416996 0.008159105520996428 0.09924663365884365 0.01736039362281701 0.09851780067961062 0.00886111145211491
3.284057971014493 0.10306042723222583 0.013953746918721628 0.09842104733272508 0.009448245695733614 0.10373510009297597 0.01928332016984977 0.09886169529237454 0.00812476351026177
3.339130434782609 0.10511144660060796 0.017022241543841646 0.0981628189897229 0.009195688667205932 0.10305052932904457 0.01716055896333279 0.09842853134132154 0.008949956484307051
3.394202898550725 0.10230991862501274 0.018534022734778527 0.09703561257388063 0.009042519504157966 0.10230579020511495 0.015415547445771205 0.09703068490342429 0.009635760103642532
3.449275362318841 0.10305539819982881 0.018998280622613474 0.09642327745868591 0.008648303489324417 0.10117972604988455 0.016133864393431386 0.09726946383338664 0.009593776562412079
3.5043478260869567 0.10254237340462243 0.01910651212809614 0.0958402674010364 0.009759664603538188 0.10095015296061736 0.017134831973654667 0.09595889284858675 0.009674706220871994
3.5594202898550726 0.10124744911192836 0.01587475686223128 0.09465030601486213 0.009731280980724528 0.10116024453345579 0.016320954984787917 0.09456749860485146 0.009247696441525092
3.6144927536231886 0.10577588760366147 0.018662269092850764 0.09574386883722368 0.008268919112115003 0.10023281256621344 0.01900197315495546 0.09637345664158938 0.007959193422295337
3.6695652173913045 0.09942518324176287 0.017656776685713003 0.0948837960941475 0.00889565824336969 0.10197925548251806 0.020086665333070138 0.09500509503217561 0.009241691743579358
3.7246376811594204 0.10193031844837522 0.017750597106178708 0.09556321786274724 0.008489223896328453 0.09907150647132341 0.01617348481121054 0.0964620232253767 0.010030310266336068
3.7797101449275363 0.10370506642452555 0.018877913465398168 0.09529782472570039 0.009802293841649181 0.10120579834670068 0.01963336422895491 0.0951293163385917 0.010228671774701435
3.8347826086956522 0.09814030932627642 0.018139807239997505 0.09758608985023486 0.010232487976165775 0.1018628563474234 0.01713646099354926 0.09707062987610776 0.009545927224333362
3.889855072463768 0.09901200586302737 0.016531941088355363 0.09534295515064334 0.009741050859304254 0.09912820687979801 0.017113482641523233 0.09556499679966389 0.008221609366812124
3.944927536231884 0.10060870070753944 0.01968902748569711 0.0954744623942782 0.008723917583078758 0.09901249742756893 0.016939909296484465 0.09607490413367978 0.009674603637643865
4.0 0.09650792681176334 0.01734222970968383 0.09529774896964445 0.00942046811392957 0.09809678010420375 0.018014907933900405 0.0956048293295019 0.010079683476796287


==> Data/SyntheticElasticL21e-5_L1lam=1e-2Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.046117823311415354 0.0040537982808650916 0.05892002946680981 0.0021613205677802633 0.047711359704350226 0.003705101974446447 0.0593516788297173 0.0024569897838426797
0.25507246376811593 0.04548539822910591 0.004074564620485172 0.061455261801415854 0.003179744291940528 0.04472471171400444 0.004082578673874656 0.061786964503176244 0.0027935848489504776
0.3101449275362319 0.04236569472213952 0.003496772243726954 0.06481892711991517 0.0030018123124378403 0.042422242565133945 0.004193695238558817 0.06504337752625033 0.0033072613752515067
0.3652173913043478 0.039785012188272434 0.004329283667622769 0.06812821744933173 0.0037120459248359858 0.04055503389418251 0.004583630662263602 0.0680547673590734 0.0035460596570171137
0.42028985507246375 0.038300174821904585 0.003432672159497668 0.07152212835570734 0.004362382491442463 0.03851563317601167 0.004149404887511969 0.07077730411773218 0.004368828964576623
0.4753623188405797 0.03649253150726747 0.0038384336002424153 0.07616073922555791 0.005088307732727437 0.03619704665768156 0.0035419253578358027 0.07513983054651398 0.0045700224452801565
0.5304347826086957 0.034855905803681024 0.003480369689141107 0.0791794351204554 0.006200141236989905 0.03459846665278862 0.0033919319498976162 0.0790224819542801 0.005890228941840102
0.5855072463768116 0.03238281168833434 0.00321539348474515 0.0825296407559815 0.006171166591948375 0.03312086507251346 0.003194179823140696 0.08377510051928176 0.006507279964075505
0.6405797101449275 0.03048533282706178 0.003646765636977582 0.08760675278030963 0.007276380897470927 0.030899579126690807 0.0033399009342465692 0.08869308976004593 0.007886092983835835
0.6956521739130435 0.02903307518851085 0.003200855897959286 0.09180663992148183 0.008045746037056644 0.02861919440800198 0.0033158632650804034 0.09259924778467156 0.007254043712945742
0.7507246376811594 0.027300735014721186 0.003338671053688215 0.0954415577370245 0.00991084547970157 0.027556913201183097 0.003135981701007456 0.09766224457419197 0.008838626685708695
0.8057971014492753 0.02626524861860104 0.003310508494852999 0.10152826151153455 0.010975989881096153 0.025811116391289447 0.0030302353858495026 0.10056519547622447 0.011690316765582708
0.8608695652173912 0.024365775052783943 0.003192414057394566 0.10511419523772107 0.010696406044550041 0.024399148600812607 0.0028779670624135183 0.10755725925043334 0.011923731568072287
0.9159420289855071 0.022754281368464392 0.0027018949620499374 0.11193604047060274 0.014778128239101735 0.022972539151462218 0.003051595889422484 0.1123087301212008 0.012421008464136256
0.9710144927536233 0.021896599140593276 0.0030463672798767094 0.11624451285202765 0.014745580032449595 0.02149463346936965 0.0029918503136212053 0.11705537525819741 0.013974821092524249
1.0260869565217392 0.02098829902984675 0.0025431072597195056 0.11985481338034695 0.015895856096134385 0.020521913991170083 0.0023865694353285413 0.12179749002098358 0.013923989759892763
1.0811594202898551 0.01981382200368993 0.00253087552073043 0.12450858903670209 0.015656723411129798 0.019202711758720722 0.0019767545532861732 0.1271148600110221 0.016918006116402345
1.136231884057971 0.018496700315198723 0.0022690044584569758 0.12661704788013875 0.015916985662447765 0.018267743746724786 0.002077352337622737 0.12816940350176959 0.014285024270532186
1.191304347826087 0.017828862699055818 0.00218050272841349 0.13194764939520018 0.018609588184454646 0.017199759450085082 0.002218909483348395 0.13222806281324798 0.018296530648124188
1.2463768115942029 0.017187751854764864 0.0022111624608046796 0.13503423826046035 0.020190900994616887 0.016415370462164697 0.002154915704041902 0.13543574816918733 0.020978290708989076
1.3014492753623188 0.016138723166876215 0.00180662482967798 0.13692002434917874 0.020005936606481863 0.015779171280924494 0.0017136773437478705 0.13692001849991686 0.01827750638881769
1.3565217391304347 0.015507897556751651 0.002028871787436963 0.14155041580600805 0.02078323949146505 0.01540220121936335 0.0019039994233375484 0.14334529848655667 0.019754379393862397
1.4115942028985506 0.014419037323493797 0.001727607932836399 0.14190904913127475 0.019964191901074235 0.014322828155078762 0.0017525656529644173 0.1415316926752826 0.022068890645990862
1.4666666666666666 0.014047906658498815 0.0018132411961322217 0.14450967822028413 0.022983738404110755 0.013443017212230866 0.0016169724384957928 0.14047940960933258 0.01932128882663655
1.5217391304347825 0.013513189092307712 0.001458195298771984 0.14436898843495252 0.019737881699840844 0.013113281124954761 0.001548210140370337 0.14596059494772295 0.020605758220125146
1.5768115942028984 0.012958311159258287 0.0014695313388096724 0.1473178842936239 0.02103573611428409 0.012532875369491851 0.001699176598470802 0.14521222448473078 0.023447768870063657
1.6318840579710143 0.011980983802529311 0.0014773215686796504 0.1456241767853939 0.018773880856805047 0.012034612065167347 0.0013484815104045304 0.14617692961751547 0.018745983317009832
1.6869565217391305 0.011859775953431899 0.0014140623466461723 0.14618382485831252 0.024939262542120047 0.011497238656173853 0.0014905893461955326 0.14449132781835414 0.021013490704323887
1.7420289855072464 0.011554112291661528 0.0014274731941887086 0.14663216283281783 0.02203846128560507 0.011428320592777248 0.0015216726151563251 0.14674901125607887 0.02102802359572728
1.7971014492753623 0.01089964112128111 0.0014869611884719422 0.14573675320275498 0.02320974144213836 0.01124418698305799 0.001483804065612442 0.15272595071959347 0.02547552678433524
1.8521739130434782 0.010966662526588084 0.0013521255912703237 0.15266183687015564 0.022563188219010235 0.010522911093237584 0.0013399103010241563 0.15112479264175588 0.02272454118594378
1.9072463768115941 0.010650352480951853 0.0012711551438127197 0.1483223045761737 0.021364114903269952 0.010268057725446882 0.0012434224770979062 0.15276807191076353 0.027030100388037437
1.96231884057971 0.010112001926017283 0.001096217430386926 0.14759315172887852 0.020531079959870826 0.010095398802996078 0.0014642996490391751 0.15007577577317166 0.026000630509765574
2.017391304347826 0.009699920359890384 0.0011985400542680717 0.14783055568377657 0.023975101788836526 0.009667456210919117 0.0010864857347930653 0.1502055796478583 0.02119421272892558
2.072463768115942 0.009569781019530403 0.0011898267630876976 0.1518913886616463 0.02584243276742777 0.009440661394761546 0.0011592064308386233 0.15101634871610883 0.023979705002733116
2.127536231884058 0.009437567718973285 0.0012283831865755404 0.14624745566905456 0.02022365551536574 0.009114079772594428 0.0011497549997085304 0.14878482039406069 0.023355971034285297
2.1826086956521737 0.00904453808119157 0.001257079646595063 0.1488296929207956 0.023515326886513765 0.008993514162297007 0.0010704779310789193 0.14742902266271504 0.02296475479987
2.23768115942029 0.008924603833306113 0.0011137590037904271 0.14868482805956929 0.024052584654021106 0.008961094818101813 0.001256755591630384 0.15168018690436452 0.02425825941701608
2.292753623188406 0.008850483801956665 0.001150755912830055 0.1556978258348909 0.027851358771772656 0.008460808955943467 0.000995320132044246 0.14837987189592627 0.0249195215368362
2.347826086956522 0.008429535632146415 0.0011116002449807275 0.14953984951577268 0.025228140784293033 0.008164947447963245 0.0009260073732760823 0.1461057562748505 0.021459771099121543
2.402898550724638 0.00828050331442086 0.0011096800730851376 0.14843548440660867 0.027212652969597278 0.008237574195835312 0.0009447953075418367 0.15101698875012398 0.02173523976389533
2.457971014492754 0.008134532292558337 0.0009342796944556745 0.14868915137802247 0.02147568403891808 0.007919359212454126 0.0009466857062211515 0.14956123574341476 0.026554516052814663
2.5130434782608697 0.007662074282969349 0.0009404581391482248 0.148146154114832 0.022811135243891122 0.007825087865608326 0.0009559092870712604 0.15302266438716303 0.027451643609159346
2.5681159420289856 0.007936140633057838 0.0011622949971314223 0.14912488929124698 0.025700081541218216 0.0076050762011218576 0.0009301351297032684 0.14583762795877012 0.02323714880253695
2.6231884057971016 0.007587351608873305 0.0009785918270380875 0.14862165222979387 0.02240798713650103 0.007411404084293962 0.0010246879064765837 0.1464759247782076 0.02395541386106803
2.6782608695652175 0.007458719041353264 0.0009668986761586074 0.1496875648470285 0.026602289305583213 0.007130765132105341 0.0008236868109584233 0.1480619581818531 0.019549458295517696
2.7333333333333334 0.007160167935967736 0.0010435296696034728 0.14659102294322618 0.023673234701962437 0.007159649621879998 0.000798470553495868 0.1505276962452917 0.02241730716940042
2.7884057971014493 0.007088532111824082 0.0009934076427995811 0.14703252901643393 0.02355133938289486 0.007126844888526455 0.000891467928605962 0.1490662401268744 0.025278559114725308
2.8434782608695652 0.00710581016149368 0.0008721301960651698 0.1505804209356004 0.025527121672065417 0.006805775355929574 0.0009448081775043411 0.1458727249887102 0.022808533985696468
2.898550724637681 0.006748586160884098 0.0009254163018243044 0.1489167403091891 0.026536094294305906 0.006559024394687655 0.0008714501290585204 0.14401385826765561 0.024991963647428582
2.953623188405797 0.006757328399743896 0.0008278857390824357 0.1478448568124331 0.023711318600247312 0.006476667420587263 0.0008260768901490068 0.14539618385462358 0.02301287583981807
3.008695652173913 0.00673363734332717 0.000902332752608595 0.15096500332041254 0.028900385994021324 0.006420133434648091 0.0008213435273993323 0.14355530254500545 0.024439273354441755
3.063768115942029 0.006581314298700913 0.0008220924228456219 0.151000862630284 0.02808278106572339 0.006295962116949687 0.0007918750278650792 0.14701381075481185 0.022745467410809538
3.118840579710145 0.006482140232428569 0.0007976903616358648 0.14678433634588986 0.024211760140742635 0.006213991225585349 0.0007444916280823577 0.14824918585520933 0.021894414477685514
3.173913043478261 0.006420110365581203 0.0008113022829931479 0.1503343046226334 0.026954553078086165 0.006204466846473153 0.000766650880121641 0.1460895723443595 0.026408679550122268
3.228985507246377 0.00613463092342281 0.0007923854690628681 0.14523666905061255 0.025803255737428636 0.006118597221605087 0.0007797060262773729 0.14503840704804305 0.02376528342593625
3.284057971014493 0.006282523153272133 0.000898773443304372 0.15206629041298408 0.02740381465644248 0.006112223845554298 0.0008477234871490676 0.1472373553783464 0.02707224925880882
3.339130434782609 0.006153915029218103 0.0008480304710532233 0.15003931860075828 0.026585577040172333 0.005956141661137796 0.0007575369433947334 0.14698942803662082 0.023971606664000947
3.394202898550725 0.005934592388417635 0.0007573522627297737 0.14331737008450626 0.02105145696684832 0.005768662219509687 0.0007369343252657599 0.1413320231003729 0.021106437088190887
3.449275362318841 0.005872467589479834 0.0008361481425203374 0.1471150664155828 0.025712914830143985 0.005862339157195574 0.0007913897196081518 0.1542895112839351 0.028150704092701165
3.5043478260869567 0.005755351270934512 0.0007948888247374189 0.14843703455541413 0.026979007924537068 0.005615770227438684 0.0006667448775209207 0.14355676892807426 0.02418748690324268
3.5594202898550726 0.0057924737368385245 0.0008695860850038374 0.1491368057543164 0.030300199914978527 0.005597682057378872 0.0007509221732210778 0.14514699288331462 0.02592827531186793
3.6144927536231886 0.0057085230190954935 0.0007599560838116461 0.14806092682549787 0.02784032448561646 0.0055068816094907035 0.0006740968431437504 0.1441265659702722 0.024666700464817615
3.6695652173913045 0.0055969162004655855 0.0007805840907042062 0.14686308482605576 0.02592690540793867 0.005424737030590888 0.0006720472603200726 0.14586865147078 0.02748753282301101
3.7246376811594204 0.0054472333739865085 0.0008073027883440927 0.14300221900543536 0.02435708527419914 0.00530341784884354 0.0007319427093022892 0.1426919137171415 0.02492448779310367
3.7797101449275363 0.00540476381941821 0.0007770527938970797 0.14680925748682927 0.028048044957715384 0.005277610631892998 0.0007215322432382608 0.14508103897040991 0.026820702838877532
3.8347826086956522 0.005440334921261713 0.0007158744521748493 0.142520405486153 0.02480388259543686 0.005246761273064484 0.0007005027063642008 0.14206953745357243 0.024387225942471034
3.889855072463768 0.005380916751334702 0.000567958329837077 0.14809321989018456 0.023310547049277916 0.00513518536015145 0.0006262228183504677 0.1479841284991118 0.028710357508391654
3.944927536231884 0.005328472930983954 0.0008053971118054574 0.1458809520219881 0.023286593555461123 0.005112565209091626 0.0006861152822236895 0.14822487456934108 0.02701754012725492
4.0 0.0051483244153952765 0.0007404667195737224 0.1450192685204081 0.03214153355314731 0.005063673623149317 0.0006344898449471354 0.14469077274762168 0.022637391895673792


==> Data/SyntheticElasticL21e-5_L1lam=1e-5Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.04050424369327511 0.004762657991538146 0.06244606293093227 0.0026998412050121966 0.04039984853491549 0.003977677104025376 0.06280041197341349 0.003265137071006523
0.25507246376811593 0.03690418152058368 0.0038480343165149555 0.06670978415114877 0.0037994561000082865 0.037331417601102534 0.0039756119255288476 0.06730709884812676 0.003657174857321031
0.3101449275362319 0.034536350595013 0.003696416817247014 0.07424480627306405 0.004874585117809534 0.033834708442402266 0.0036580487463332323 0.07245826487450563 0.004893390334854097
0.3652173913043478 0.031774522842304725 0.0037649269394738607 0.07904820997133408 0.00570956811743319 0.031834077957455194 0.0031628924025222066 0.07901698994127619 0.006176117510963626
0.42028985507246375 0.029561849154970683 0.0035684315667212784 0.08601485657209644 0.00697137588291252 0.0290647664515536 0.0035537433219489795 0.08677822555541871 0.006559743050716895
0.4753623188405797 0.025939328333165396 0.003819928169103597 0.09342607475728712 0.00917678020540204 0.026176169720351198 0.0030970358727870637 0.095160912432934 0.008660310842233
0.5304347826086957 0.023703077974037277 0.0031943346509496215 0.1028194039448665 0.01074576020982499 0.02331084702723291 0.003256401348589879 0.10637003193584169 0.01131092383569985
0.5855072463768116 0.020845054164456943 0.003116516012375551 0.11801140057986106 0.012492822131327318 0.020966681066891556 0.0030442748084240257 0.11842358905207456 0.015570246459020916
0.6405797101449275 0.01789420433109326 0.0028736789916865625 0.13588976273797918 0.01826739812985365 0.018210534610097303 0.0027731459065760303 0.13733757303151456 0.01697934408380377
0.6956521739130435 0.014889072798294503 0.0027387122933679136 0.15659387212538112 0.02355953849272328 0.015106363713745458 0.0029576297339117714 0.1616766388421542 0.023371648687663768
0.7507246376811594 0.012744672409767187 0.002794235472059792 0.18277756259655395 0.02947415579563227 0.01254445114992264 0.002702539212693989 0.18466652745166406 0.03073120062495052
0.8057971014492753 0.01005167115519488 0.002418488415304889 0.2058203637672 0.03402201574747053 0.009984778196785603 0.0023186714209598495 0.21258998199651727 0.02866480971351874
0.8608695652173912 0.007178884776581911 0.0017325910035356578 0.2553174505476702 0.05477592888097262 0.007534633687100311 0.0020086640264945195 0.2431157529010276 0.039772062426906236
0.9159420289855071 0.004661175425208471 0.0015803343970384935 0.2977865770670024 0.05611427528538003 0.0047464890828917495 0.0015538759479499426 0.2867694770840244 0.04305087886041576
0.9710144927536233 0.0034995657595889547 0.0013737217924229377 0.32154776606909335 0.058371440711208214 0.003321147990763537 0.0013695420918291002 0.332152821795261 0.05849701831680576
1.0260869565217392 0.0020536849115697516 0.0007445142323228309 0.33695709258126677 0.0633707019051487 0.002001993722152298 0.001001449526191909 0.3468993969222708 0.07088059870422588
1.0811594202898551 0.001174526498768371 0.000515498476740215 0.33557497812468917 0.06278396178156331 0.0011178511510915351 0.0004966915341669677 0.3321523600891464 0.06655847351364207
1.136231884057971 0.0006141935923990563 0.000251722611924665 0.30057604069062954 0.057541742825397174 0.0006117828813687092 0.00028643028312834174 0.3163880654196982 0.0651600162844963
1.191304347826087 0.0004185070568351507 0.0002051542905795415 0.2840903681791972 0.06238331412087598 0.0003683679869471732 0.00016997398235991379 0.29363941191848614 0.056419599963810296
1.2463768115942029 0.0003053907269203934 0.00013522204472534496 0.2722181366209494 0.06278429466091297 0.000258954529236337 0.00011500892621263519 0.2656215716564527 0.05630836666785989
1.3014492753623188 0.00021054877039692035 0.00010059443274841331 0.2527083258603123 0.04622038644295871 0.00019032153133287662 6.5418801886493e-05 0.25369638954383544 0.04453634398334838
1.3565217391304347 0.0001594388916123335 6.403183461593281e-05 0.2413725152221617 0.04787901585582682 0.00014186042150598284 4.8546506734467876e-05 0.23349884784956818 0.03536098351481962
1.4115942028985506 0.0001211671529581608 4.0365279772551735e-05 0.23007406962683385 0.04963156098364325 0.00011080070915693467 4.3747976373692684e-05 0.22095679818068603 0.04087477422791209
1.4666666666666666 0.0001020822695315696 3.355021190664027e-05 0.21722797835848184 0.04033048921656419 9.186459354808343e-05 3.322227886773449e-05 0.21477403991946642 0.03803271990179958
1.5217391304347825 8.755436005682986e-05 2.6902452144213245e-05 0.20836664522364015 0.03602752359427149 8.001427651912247e-05 2.3623981905544758e-05 0.20752715524431337 0.03631863542038549
1.5768115942028984 7.217003055691226e-05 2.4279230287284934e-05 0.20019302144307619 0.03573250042921642 6.985521625189503e-05 2.0372720033361437e-05 0.20254869430536313 0.03212981969756636
1.6318840579710143 6.26511889906945e-05 1.6682893586702883e-05 0.19335676596849338 0.036848206680710524 5.7923646370857406e-05 1.5800139840219826e-05 0.18996286257726328 0.035038879099725626
1.6869565217391305 5.6325502147189397e-05 1.36083166362004e-05 0.1863956339568831 0.028455293274562702 5.4116338139782906e-05 1.646410475160634e-05 0.18368601334213447 0.030392073074439686
1.7420289855072464 5.141890791264258e-05 1.2308657710060642e-05 0.18733179847789586 0.03692334059301348 4.6232293990041486e-05 9.240170144174276e-06 0.18025757750632201 0.030928666698272947
1.7971014492753623 4.896388151282553e-05 1.4151428577453819e-05 0.17710221742990204 0.02969498882445262 4.3726316077866206e-05 1.0934650404472849e-05 0.1789665288340489 0.030681092470340034
1.8521739130434782 4.4621976982082615e-05 1.173095702889002e-05 0.17526306977203326 0.028795525642124373 3.934640209465897e-05 9.450871195211989e-06 0.17481551129931064 0.028430159875175092
1.9072463768115941 4.137097068945179e-05 1.0129005459943162e-05 0.17164604879387646 0.026743452087389038 3.7922008038013066e-05 7.715753419093157e-06 0.17407227403204184 0.028298805678022253
1.96231884057971 3.594921007365438e-05 1.0225853371892439e-05 0.17064466159828812 0.02929390609108782 3.362832618097928e-05 7.313659551945521e-06 0.1639715267019663 0.023557869983580438
2.017391304347826 3.505219917540053e-05 8.725209177809589e-06 0.1659563980015697 0.03478503731356729 3.3832129159412336e-05 6.531512219181648e-06 0.1637964849003421 0.025433158746755342
2.072463768115942 3.350774911004517e-05 7.98551668156376e-06 0.16613325559717257 0.024961331776299854 3.039738630363618e-05 6.39209011754406e-06 0.16045071982595738 0.021896157480626434
2.127536231884058 3.0893108489571124e-05 7.011783007318411e-06 0.16467099752568307 0.022167899022004712 2.935627237327806e-05 7.060950672332477e-06 0.1565822923748729 0.025727774953348877
2.1826086956521737 3.119875946044057e-05 7.570259442785224e-06 0.16281612759915415 0.02775141919715846 2.9555184661653265e-05 6.240671060348238e-06 0.1592774817115419 0.02429587685705511
2.23768115942029 2.8796916416575925e-05 7.003164285997442e-06 0.16135803232432352 0.028144783017199478 2.7473530325336006e-05 6.24876100319668e-06 0.1544673493765728 0.025888954897609128
2.292753623188406 2.6957916917547914e-05 6.402910429099869e-06 0.15824360032439752 0.029252514248072695 2.542167675101566e-05 5.490890729429233e-06 0.15082230789702225 0.02482857064100403
2.347826086956522 2.6424081250669183e-05 5.349635887729677e-06 0.15597095871004585 0.025600006051199317 2.5596753842494728e-05 5.864148908498962e-06 0.15567065120137635 0.02441442356799727
2.402898550724638 2.5364934577560638e-05 5.653662393222606e-06 0.1575171423159477 0.026221300610210007 2.4852402701929368e-05 5.009490814352034e-06 0.15546462367554775 0.02403105295354378
2.457971014492754 2.3664137475687514e-05 4.633750734015245e-06 0.15216086562902573 0.022303482694507885 2.3062785369311902e-05 5.007218984734377e-06 0.14868496375157572 0.023248561378415956
2.5130434782608697 2.3382516428988658e-05 3.968527379504737e-06 0.15436694325427042 0.024402039171417006 2.205359330137077e-05 4.2192350549417055e-06 0.14687010193227382 0.022324553895284947
2.5681159420289856 2.2873498995776105e-05 4.940738110472179e-06 0.15076242362459694 0.024726223292157703 2.129986680689712e-05 4.3838684301530145e-06 0.1423904439846471 0.02123447892830432
2.6231884057971016 2.143414195566842e-05 4.423340226053118e-06 0.1467764517255909 0.021173241777147384 2.0438089640968954e-05 3.994263702671416e-06 0.1463367119600196 0.027680486681165514
2.6782608695652175 2.0409016489489357e-05 4.294237616083505e-06 0.14573506998055857 0.020860523746680727 1.9438531473359404e-05 3.933791938661748e-06 0.14470330431545889 0.024090775294141463
2.7333333333333334 2.107819560670679e-05 5.036504424889506e-06 0.15116839296050888 0.028522738256010954 1.9548057752094932e-05 3.5869639910126005e-06 0.14443594398070303 0.02502422090173612
2.7884057971014493 1.9249647356104484e-05 3.820751994701948e-06 0.14345840182842554 0.02156754254120819 1.879795297825218e-05 3.4598849799662087e-06 0.14146041019584543 0.024377893593415093
2.8434782608695652 1.8922723723318392e-05 4.055207422525609e-06 0.14101467384290262 0.021343508749635337 1.8556330487583456e-05 3.5131659298958687e-06 0.14476601456393418 0.0227085622428151
2.898550724637681 1.8342036080725608e-05 3.7337314400522793e-06 0.14433699201156025 0.026330989254068776 1.83015560046439e-05 3.5929278363660823e-06 0.1453209319297469 0.02180324274704418
2.953623188405797 1.7922825783238894e-05 3.769612300823202e-06 0.14269471101568276 0.022154721418668553 1.740390687940182e-05 3.209909846554159e-06 0.14010153103057005 0.021807413624979313
3.008695652173913 1.7476746323439288e-05 3.602872313338248e-06 0.14004797379211947 0.02175664678687373 1.6615451346341126e-05 3.2724273210812e-06 0.14015029444570615 0.02036178709202861
3.063768115942029 1.7360471812582283e-05 3.4508410317637513e-06 0.1429770569563683 0.02326593863889202 1.695237164742097e-05 3.169915892514898e-06 0.14155192184540885 0.0221316962382632
3.118840579710145 1.6238880728642813e-05 2.9321690578714736e-06 0.13640414679767518 0.02267994586304677 1.6308909042440376e-05 3.3855689724483154e-06 0.13818510364723172 0.022264090358318656
3.173913043478261 1.692939796742753e-05 3.466368891881532e-06 0.14270739165638907 0.024401085311147295 1.5545462667128907e-05 3.3138863799839147e-06 0.13358711889778166 0.021697184221042165
3.228985507246377 1.577514452100809e-05 3.6883332308527068e-06 0.13810185051780988 0.023028663802039953 1.5175632485206822e-05 2.7989357756435734e-06 0.13951650590490502 0.02074007768153315
3.284057971014493 1.6327324268204822e-05 3.5098577411848755e-06 0.1396699894239128 0.02323940605524393 1.5519099921820657e-05 2.800911601096473e-06 0.13850550376321444 0.020033237325671013
3.339130434782609 1.584896283036767e-05 3.1208369637805872e-06 0.14242139437807963 0.023541282591421745 1.5049744542541133e-05 2.580486369197227e-06 0.13643083799444686 0.02228227244672755
3.394202898550725 1.5403400476426365e-05 3.0721867140933497e-06 0.1387878781000949 0.019324528889584372 1.4414821820990964e-05 3.0990184128612235e-06 0.13646211078003648 0.02180564927143899
3.449275362318841 1.490735305004005e-05 2.6748620959253897e-06 0.1397291714115268 0.023068577014576177 1.3679956471829868e-05 2.5882115446436053e-06 0.1334418644464637 0.01967330823782578
3.5043478260869567 1.4601684732707788e-05 3.0658211402293075e-06 0.13994414750809794 0.025547026491592593 1.3611070497139589e-05 2.679164867367794e-06 0.13340692666821197 0.01805011039062322
3.5594202898550726 1.4218338659241773e-05 3.4597679506145816e-06 0.13287585413249262 0.02029036712756989 1.322470403958397e-05 2.4599387839331577e-06 0.13268325423084373 0.021009012238012645
3.6144927536231886 1.4369843179445387e-05 2.6685165240021775e-06 0.13917333679377936 0.025352177648939985 1.3875906014820525e-05 2.7895084685199575e-06 0.1356856498270103 0.021399803907860324
3.6695652173913045 1.4120293897989125e-05 2.9240157985632276e-06 0.13543339312488833 0.023264845220885958 1.3406303254280594e-05 2.5040463199653047e-06 0.12918244762008776 0.01996728122642612
3.7246376811594204 1.3549759610286471e-05 2.4604167601156996e-06 0.13677782644085085 0.02326766199455276 1.275756248088092e-05 2.437091425447881e-06 0.1285088313586244 0.018452366181207852
3.7797101449275363 1.3352549711380157e-05 2.8399296087689335e-06 0.1313773361414121 0.022763702590159928 1.2970403303675223e-05 3.202403334586117e-06 0.1346993890619336 0.02300107333553541
3.8347826086956522 1.3411753030556752e-05 3.3172533550811295e-06 0.13688604007449887 0.02526613412368901 1.2596225020558445e-05 2.3778722744381788e-06 0.128007726718368 0.019305654766061397
3.889855072463768 1.3172136366622062e-05 2.684905673351505e-06 0.1348236368923797 0.02226158611300099 1.2437195889991792e-05 2.307154352457732e-06 0.1363910388957502 0.02180338490280858
3.944927536231884 1.2860642595025167e-05 2.7673850001687368e-06 0.13550950201945552 0.02394042167252677 1.2066244947505295e-05 2.339221373636552e-06 0.12929700169870773 0.020910060711873003
4.0 1.3071657219873823e-05 2.7130515237367e-06 0.13253768981775718 0.019541374783015396 1.1933658221625087e-05 2.671601582533902e-06 0.1299551816577225 0.018980239932862346


==> Data/SyntheticL21Layerlam=1Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.1141612701986739 0.01062676668792139 0.09906569141226713 0.00580833376418853 0.11404253289444664 0.010257638972140545 0.09872254580155813 0.006043801710562679
0.25507246376811593 0.10925076762824291 0.00976878219047336 0.09869633244322698 0.0064981018376546245 0.11063667284275933 0.009056064406037286 0.09782429527326938 0.005559422496149265
0.3101449275362319 0.1077554095746735 0.010660398188559086 0.09786824862064127 0.006074164738359284 0.10750229295131618 0.009744568590909906 0.09946713540457645 0.006445576090547851
0.3652173913043478 0.10572625203620836 0.009355311861007548 0.0982266970462055 0.005437290736529415 0.10417471158603114 0.009063409207221105 0.09872409896394525 0.006245029802536326
0.42028985507246375 0.10546716293628375 0.009148844243822403 0.09794534009669674 0.006058242294885727 0.10342567130395797 0.009231855482043012 0.09863178886821061 0.006201760200001624
0.4753623188405797 0.10368687080674016 0.010298858653392058 0.0967515323310864 0.006411381814217138 0.10057112667434173 0.009257258862359619 0.09741689781279912 0.006194055914861375
0.5304347826086957 0.1001955227403994 0.009542940989743022 0.09777573550329052 0.006793195234990589 0.1006051757111623 0.011400136473822787 0.09837709228721042 0.006581506617665427
0.5855072463768116 0.09904812966176574 0.008678812039080296 0.09730143755370793 0.005218361595126933 0.0982051993382418 0.008430880941435981 0.09707627224913583 0.0066549203103518
0.6405797101449275 0.09734102933951026 0.009606825090756804 0.0980725488136208 0.00630907992625562 0.09825294698344761 0.011055974706026152 0.09850647148911239 0.006396221201010129
0.6956521739130435 0.09564246082177685 0.009427342844996226 0.09629093488956351 0.006832532362197434 0.09481441909039813 0.009636063090450044 0.09648877414483448 0.00602355721456892
0.7507246376811594 0.09519684217277984 0.009147084698771929 0.09571159815017151 0.006203745029028558 0.09517487854078009 0.00997451567748609 0.0955115596338867 0.006776186675208966
0.8057971014492753 0.09219103845001875 0.0100948977259859 0.09521089111003368 0.007340451431415553 0.09357154334850605 0.010400413572452945 0.09592854478859625 0.006447970430134024
0.8608695652173912 0.09150351470385337 0.010180322506608958 0.0953960523832639 0.0061366556052231975 0.09298669980962015 0.01039598511772674 0.09587739332912226 0.006593430391728715
0.9159420289855071 0.09081157261814621 0.009166104968505463 0.09512674817712914 0.006567100493264438 0.08935183978706446 0.010553133456022303 0.0962189561685508 0.007675175422298791
0.9710144927536233 0.08953418747590529 0.009719297672495046 0.09516516773488962 0.006696936229914807 0.08840949248742952 0.010734645106056607 0.09544787389698542 0.006424082543702445
1.0260869565217392 0.08932795820930223 0.010941230548537186 0.0939518204318316 0.007948678415742191 0.08712537688838974 0.0094058406471315 0.09609645165703062 0.0072982421762438476
1.0811594202898551 0.08519574255715162 0.010144671156933033 0.09495765634813505 0.006121181016017647 0.08511612171475322 0.009585994885851894 0.09457493712586816 0.006236094632284457
1.136231884057971 0.08539612826658796 0.009381585762766513 0.09398695284121782 0.006758102823479255 0.08647712399035357 0.009883783682463102 0.09428709343045623 0.007001069550053029
1.191304347826087 0.08513036186695278 0.009156474329830326 0.09272973526284567 0.007312053025910058 0.08440147447768967 0.010922618365660903 0.09342907866710969 0.006173674095855168
1.2463768115942029 0.0838507048001293 0.00946786350391545 0.09300858856108533 0.007189192665237138 0.08328901542381655 0.01020408590364971 0.09392568845520026 0.008382270019329362
1.3014492753623188 0.08227295994831732 0.009408165746578193 0.09407875883175913 0.00705660369106625 0.08247956367840553 0.009683544367071195 0.09360882741971624 0.0066220924911616534
1.3565217391304347 0.08060722429300365 0.009075584874229886 0.09450587202944451 0.007370888661652371 0.08247764053790102 0.01165923696478248 0.09327067796658113 0.00702372726240914
1.4115942028985506 0.0800367137134948 0.011031706371370157 0.09488964657743536 0.008019941292163216 0.08085099551560254 0.009764276618299048 0.09455130966463363 0.007756092761035516
1.4666666666666666 0.07974515242024235 0.009649717649386758 0.09290516715545963 0.007897883303422665 0.08055774036006183 0.01030397186977616 0.09294562048955181 0.006741243454875725
1.5217391304347825 0.07966628990312938 0.009847957397839745 0.09189958900739961 0.006045404877764567 0.07823910267275648 0.010187202483523903 0.09413440708671678 0.007926327801955768
1.5768115942028984 0.07942901109089343 0.01120764928451694 0.0927303788145136 0.007760394465059715 0.07730748951057215 0.008517358897772371 0.09367386356046307 0.008609013911521812
1.6318840579710143 0.07909131673606593 0.010298327685682968 0.09335590532984198 0.006810305209882723 0.07775098168548697 0.008853463938222676 0.09318950996751624 0.007754220928980196
1.6869565217391305 0.07679181815046088 0.009390147137464527 0.0918716261598639 0.006961399033279269 0.07622381206626234 0.00941920816243298 0.09441800994035673 0.007898344158696325
1.7420289855072464 0.07536423387286545 0.010893346474110173 0.09216520039326748 0.00888426001219154 0.07516424934634874 0.009368822348203344 0.09252221234231613 0.008200308865052847
1.7971014492753623 0.07479840041347367 0.009692988054109779 0.0940512925005973 0.007770128822512287 0.07560564373572673 0.010550393514344105 0.09251107923538697 0.007474000258247192
1.8521739130434782 0.07359391429127445 0.009758960772604037 0.09245204099399901 0.0077208108689314865 0.07311303352277293 0.010509931812288363 0.09327506027715328 0.008477595273298744
1.9072463768115941 0.07511452237057796 0.009566588449072405 0.09088707576130824 0.006909194477846577 0.07270764898374668 0.00953778043896057 0.0919227148031355 0.0077742376052721525
1.96231884057971 0.07403844321089494 0.010828107332680269 0.09214752937739469 0.0076266852762165655 0.07294355796476244 0.009858271817658738 0.09201255095615529 0.007964593417316812
2.017391304347826 0.07362292135115615 0.010828309212093818 0.09200353506134644 0.008424017340745679 0.07299602299884037 0.010131485631068858 0.09188470930519653 0.007631643372372818
2.072463768115942 0.07209065676714131 0.010060292996667735 0.09106963755296275 0.007917664756006262 0.07062841655244566 0.010776359050848058 0.09330164438578555 0.008171138715097715
2.127536231884058 0.07163491708665572 0.008795010178907709 0.0913893870438234 0.008648692602107438 0.07171891640337442 0.010359851873290455 0.09171189533642732 0.008041360175123295
2.1826086956521737 0.06940023910977472 0.009575888349464436 0.09140142285505577 0.006850101333840544 0.06906629088272159 0.009482045972148346 0.09282806929249234 0.008198716445687195
2.23768115942029 0.06930510413230244 0.00998825069435292 0.0933680466086647 0.009237848962618646 0.07000365757908661 0.009542456092342068 0.09175058856863241 0.007834148603624268
2.292753623188406 0.06827929636097545 0.008414040292123635 0.09100754637265762 0.008800672612905331 0.0688755263769657 0.009510102714282822 0.09204299303390523 0.008258936355532966
2.347826086956522 0.06975211428211449 0.008502196505667286 0.09122962254425199 0.008472787217637836 0.06928177380102798 0.0098585740491146 0.09212817376319231 0.007314643413592322
2.402898550724638 0.06901256356013225 0.009238066160207005 0.09181512864745513 0.008478599539846934 0.06741554832807993 0.009849629047006267 0.0925400374558331 0.008091721356604943
2.457971014492754 0.0671481780266414 0.010498992180396478 0.08947093876287072 0.008923862421159749 0.06741874919167039 0.010149637344948668 0.09154681688581091 0.00950847907984444
2.5130434782608697 0.06763402430489213 0.009318393467921219 0.08986168170630511 0.008373162167438069 0.06489635813593113 0.008935590256515517 0.09197972296526265 0.008149252599781947
2.5681159420289856 0.06694326523844468 0.008935084282656545 0.0913682206822973 0.007140446791805019 0.06637830848086021 0.011682087144217672 0.0911132269119523 0.009218096885374236
2.6231884057971016 0.06489293051116939 0.00842157474869675 0.09025638230240025 0.008866486356325205 0.06380407309754349 0.010052827372353383 0.09228677678049473 0.008330894631118389
2.6782608695652175 0.06578657186022896 0.009828840456044671 0.09103667584493437 0.007707522018483419 0.0652559764883335 0.009623493225106257 0.09210955720472722 0.009050772472609152
2.7333333333333334 0.06552648239409826 0.010481656292141137 0.08988141767181852 0.009153509648004965 0.06492495910442446 0.01006257941156448 0.09121056723286208 0.00816234881499725
2.7884057971014493 0.0645114077382283 0.009909983976518473 0.09129105776389101 0.008103514260241973 0.06472107602346093 0.009487532317557048 0.09152984124244862 0.008181600268711557
2.8434782608695652 0.06440461266196021 0.011264617104912188 0.09146391510061268 0.007995729818956679 0.0642973999598842 0.010295323093181548 0.0901881726141657 0.009330398561480482
2.898550724637681 0.06329390282494347 0.008648668501360274 0.09147301645930711 0.007277126268009336 0.06229784727418321 0.009041263926844002 0.09217826621294303 0.008017104621767024
2.953623188405797 0.06327830427060871 0.00929061300001706 0.0913354329047001 0.008805371681840536 0.06260033548897767 0.009607708645531001 0.09056928841195398 0.008651417067099031
3.008695652173913 0.06197762431681195 0.008720712496896717 0.09033552676859308 0.010091013885822408 0.06197004268918125 0.011077706484697164 0.09161514655495413 0.00922583790688411
3.063768115942029 0.06172993053618014 0.010246217820244848 0.09082570183637918 0.009560572905754624 0.061485502592631365 0.008841395726193095 0.09076813444551832 0.008884079348752206
3.118840579710145 0.05948230008079473 0.009253634285793072 0.09147268011690743 0.009805061582809223 0.06114534879743631 0.00951122051353338 0.09220833523250584 0.008570071130972365
3.173913043478261 0.06166824672546406 0.010184930851208862 0.0889956651358852 0.008409441932268428 0.061317878367363 0.008906626221995137 0.09101666636870281 0.007878638854596885
3.228985507246377 0.06025067860929514 0.009707712661521657 0.09107120868167817 0.009463625487778935 0.0590940545221272 0.010337650993230044 0.09095423521834287 0.009113412311199038
3.284057971014493 0.05920877254254098 0.0100483212719553 0.08997830716178999 0.009151759159239175 0.05951827662448057 0.010429551718650813 0.09028814725758064 0.007829075054231523
3.339130434782609 0.06004039555382086 0.009167905981848582 0.09128154142546153 0.008483889754716999 0.06025683321570413 0.011199256807226504 0.09135588760450068 0.0085640420300049
3.394202898550725 0.05905724246548793 0.00927531971856741 0.0903830530685295 0.008774794281854202 0.05939500544670016 0.010127654601489192 0.09066327811694791 0.008247413713165333
3.449275362318841 0.058736962760208004 0.009452252718361196 0.0928404892178975 0.009661102149761965 0.0586271170819293 0.010134014705957385 0.09025664410413305 0.008917835528661105
3.5043478260869567 0.0589336869618286 0.009372602358368088 0.09104443498169278 0.009465431129974135 0.06035731004735332 0.010573899969622762 0.090254038701433 0.007080533560285863
3.5594202898550726 0.05510336212775626 0.009558827121838179 0.09143627860306985 0.009538479596026612 0.0574943855130772 0.009477824755041237 0.09037357693251603 0.008983141069932301
3.6144927536231886 0.058325827948569636 0.010367756804766887 0.08961071882286915 0.009816716876844616 0.056805997623330155 0.010934584034901683 0.09127359968089388 0.009100936006102107
3.6695652173913045 0.059533631455463046 0.010092900243885143 0.09209047111872368 0.009678944406792369 0.05886869646669877 0.009915462586884392 0.0929319575940182 0.0096439365155335
3.7246376811594204 0.05770643776306305 0.009646314986631443 0.090831128307404 0.009646495900200763 0.05671636148348124 0.009559804641558848 0.0904285577541773 0.00927866310391958
3.7797101449275363 0.05579584288175074 0.009669967194592743 0.08861590812492585 0.008394809726740053 0.05725388843475833 0.009861050188337436 0.09008516044778837 0.008766812805272934
3.8347826086956522 0.05593371760461872 0.008373000309000756 0.09159696604662225 0.010152720925313344 0.057590244579574075 0.008112418114294608 0.09229753927161045 0.00976789107844589
3.889855072463768 0.0542788356025491 0.008993188801555503 0.09140170058323639 0.009842118498350861 0.054755801794021376 0.009034041315408404 0.09133711669157034 0.00920957960916269
3.944927536231884 0.05611905164091358 0.010573890611813373 0.0894089845143799 0.008779799155904211 0.0553694307717989 0.009943167510252876 0.09055834782611673 0.009834630669463407
4.0 0.054654548686729594 0.010559891129756256 0.08984331935662375 0.009909713623525532 0.05321432387961831 0.00923733589867041 0.09202472292165728 0.010585383046896392


==> Data/SyntheticL21Layerlam=1e-2Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.04359360579254508 0.003890270916381818 0.061981657091075934 0.0038992178263706372 0.04274578402011433 0.004803152365039268 0.06187473391706707 0.0037298009171088126
0.25507246376811593 0.040468478250407426 0.0037763124016062665 0.06493871320747611 0.004334003686604802 0.03990761125570627 0.0034662396842973023 0.06487540455905887 0.004146359655220496
0.3101449275362319 0.03770392477544108 0.00404341573987601 0.06998076037276353 0.005094357367339857 0.03806275957789926 0.004274624768227839 0.0698673637323635 0.00480748871972062
0.3652173913043478 0.035308388206753985 0.004327501185564674 0.0740490628883018 0.005431655291326062 0.03550589320626998 0.0037814550969776763 0.07508144731118313 0.005922889833691913
0.42028985507246375 0.03275121540099849 0.0038281943998861026 0.07821095193939134 0.00612603044499335 0.03270167431793464 0.003636867684800459 0.07891545558921066 0.006819083445176578
0.4753623188405797 0.030465763443682067 0.0033994758121754544 0.08475724990591273 0.007953810805731088 0.030642500924918957 0.003962380599712495 0.08304097266276494 0.0071973550746380534
0.5304347826086957 0.0279073044405882 0.0037556317905397436 0.0899730404253398 0.008245827256330825 0.028604340102483666 0.0032939073559176977 0.08872889421966955 0.007628318754673511
0.5855072463768116 0.026376178478292215 0.0035328548472379566 0.09433246233379293 0.008515797323387813 0.026992278006620317 0.0037746190807754374 0.09468840959767605 0.00840718514713856
0.6405797101449275 0.024384866215228052 0.0035764051391006294 0.09880837312545342 0.010217221914114592 0.024361624052180685 0.003292260690183087 0.0985215387821174 0.00891311188676359
0.6956521739130435 0.02224634941894725 0.003395190224546721 0.10343256326099545 0.01019061931271415 0.023099865988664047 0.0036145811540836564 0.10480900180976048 0.010413903758958116
0.7507246376811594 0.021063070849213075 0.0030458698326703516 0.11088270501324164 0.011862238288497058 0.02103322297981728 0.002971719179762096 0.10889954009126981 0.01146666910567639
0.8057971014492753 0.020354683160043633 0.0028797478243906653 0.11434447072471637 0.010707274039986545 0.019482261509348158 0.0026915413039499273 0.11485899005169818 0.013722760952451299
0.8608695652173912 0.018331806110547955 0.002854142725165047 0.11718285464335594 0.013061152649597483 0.018139914860980502 0.0028239941314224227 0.11782339706285634 0.01294154809008438
0.9159420289855071 0.017122734661531816 0.002498279297932125 0.11902784994434366 0.015265902579939808 0.016549831141836408 0.0025947264659794815 0.11912143442189786 0.012071926757397154
0.9710144927536233 0.01584595201862836 0.002413148937341648 0.12215315705240855 0.013911966961665065 0.015869443613040667 0.0024384063441926372 0.12375850679137476 0.015385547342243518
1.0260869565217392 0.014802013910523389 0.0024743236213053015 0.12409068555587342 0.014175224487206537 0.014867544168743313 0.0026837571599830933 0.1300141261152973 0.01366132111407036
1.0811594202898551 0.014082366810146671 0.002421960364468696 0.12849665515366204 0.01598597899337423 0.013841833375562803 0.0022063310033686476 0.12987377549043194 0.01634700078054338
1.136231884057971 0.01357650998049577 0.0021557995987217153 0.1319207746307523 0.014757299299942205 0.012893908093373905 0.0020659182375604894 0.13110307822593173 0.014550952180913122
1.191304347826087 0.012561100374511898 0.002182245385247034 0.13191639660080678 0.016240746130371245 0.012237041702481554 0.002191301561828736 0.1314682112017696 0.016514580899177716
1.2463768115942029 0.011740119035283847 0.0020076938766220654 0.13219396344042533 0.01584722079825921 0.011832056276749887 0.001999396580720999 0.13581918319666506 0.015340531048448219
1.3014492753623188 0.011212640477768874 0.0022414606123502714 0.1326546359603022 0.016516840545757163 0.0112416918903496 0.00219478187335293 0.13345567308864878 0.016566474778845184
1.3565217391304347 0.011001308850787015 0.002127343282668918 0.13323558656087248 0.016546031847345783 0.01071312339879679 0.0020258437074355817 0.13572794787117864 0.015253318725918773
1.4115942028985506 0.010297384085143696 0.0017004514747305229 0.13241679278881566 0.016160294912441645 0.009837864663195344 0.0023056988644298455 0.13654149921841072 0.01670348625419516
1.4666666666666666 0.009731454338365251 0.0018299955958363428 0.13358569203522433 0.017495092409923203 0.00916299434897263 0.0017919707857978764 0.1327887646427328 0.017291065455098144
1.5217391304347825 0.009119839132205033 0.0018513717587308762 0.13645589489876508 0.01853357873491383 0.008983994747255149 0.0017956061883287046 0.13370682778581844 0.014577983995713029
1.5768115942028984 0.008890930368663912 0.0016228610864784789 0.13613439427337778 0.017534016472054628 0.008589269240248132 0.0015238021916739177 0.1351402961303177 0.015923737635016304
1.6318840579710143 0.00842117392765493 0.0016001023679723698 0.13375582095630667 0.019331357802473883 0.007936470219670748 0.0013928286761217123 0.1326344681482931 0.01833260716328965
1.6869565217391305 0.007976401492462495 0.0016622609017347427 0.13498305826187898 0.018337343443363404 0.007745051279544136 0.0013421795731180142 0.13307080254482556 0.016121488434887303
1.7420289855072464 0.007671484175271106 0.0016075198886708667 0.1347336571772776 0.01817063808002325 0.007405041397329895 0.0013628714118627538 0.13400457417804423 0.0201435719020436
1.7971014492753623 0.00779804889585584 0.001492842692863776 0.13890367713403073 0.015595013852666345 0.007262630592781847 0.0013820601502546044 0.13467170110966228 0.020899357634363937
1.8521739130434782 0.006954644759716194 0.0012845656755119794 0.13365704500587358 0.01753199025506497 0.007180925331762706 0.0013710382875160062 0.1348795030652699 0.017264034160528654
1.9072463768115941 0.007274317347060618 0.0014332146133588942 0.13786546208038028 0.01927289964432396 0.006660481623946118 0.0013395041638767607 0.13675802437074883 0.01763027648667688
1.96231884057971 0.007107083439944464 0.0015373792509191255 0.13636189468888127 0.017868970493723064 0.006700518229639563 0.0014027881970218713 0.135606246272417 0.019652751153147765
2.017391304347826 0.006290131953734547 0.0013172411987395778 0.1364154666831857 0.02017314339816147 0.0061590616082488284 0.001220702694744735 0.13317939076075644 0.019194562987328377
2.072463768115942 0.006421504295172635 0.0012052192661147557 0.13795719884142968 0.019340917628511985 0.00606266143727267 0.0011959648667589915 0.13557915696854697 0.018519943739316397
2.127536231884058 0.0060073466188971724 0.0012004581441056798 0.1350829130666131 0.020548534360130804 0.005939795227850269 0.0011805935372672565 0.1367190349022887 0.019830317274026496
2.1826086956521737 0.005944780312155559 0.001191434767296969 0.13729086223765893 0.018913519269793934 0.005754133798996182 0.0012155903890580554 0.1341907736069487 0.018302170902388518
2.23768115942029 0.005897497814704351 0.0012101382854089995 0.1358337499098064 0.021909669067980534 0.005581844031118746 0.0009647773459180286 0.13299216267248257 0.0157108121174298
2.292753623188406 0.005742703353823166 0.0009861721027184715 0.13725230961147342 0.020771974208075836 0.005424401934593024 0.001128085730469483 0.13569874976008184 0.019858024322770743
2.347826086956522 0.005549100691016935 0.001246760796399118 0.13895272919211 0.021274982305345493 0.005136910740234074 0.0011914285571083105 0.13330890264808046 0.01847406668840316
2.402898550724638 0.00515347382101633 0.0010457348740067329 0.13699569529481556 0.017905915258155717 0.005076981967558231 0.0010519814088499927 0.13345284966286056 0.01954105931199868
2.457971014492754 0.005185123187001308 0.001172812584342852 0.1347245345790609 0.021956655814767908 0.004923928007386421 0.0010129507245829198 0.13595385214156172 0.019803464940579375
2.5130434782608697 0.004942689498243443 0.0010163219615304164 0.13650994147386228 0.01912107072932313 0.00471278496103723 0.0010040397706433894 0.13589137211777946 0.01967865980547221
2.5681159420289856 0.004970052389406174 0.0011627451910614427 0.1335261860242567 0.01964260795584382 0.0046421599798924015 0.0009661058786847503 0.13372910835611954 0.023147903949427607
2.6231884057971016 0.004899160296815415 0.0010705031107289414 0.13920166289604025 0.021930698969832126 0.0046657563833665565 0.0009358203604553775 0.13477146988810795 0.019591752177463763
2.6782608695652175 0.004663260868579333 0.0010167286356067746 0.13405062994172995 0.01916598270837196 0.004464398252556798 0.0009216303339628262 0.13292059306502668 0.017587774150617203
2.7333333333333334 0.004734240962798541 0.0009179296895377269 0.13780702440077439 0.02002922675190189 0.004387111795199616 0.0008680423519828812 0.13581494752821785 0.021774199743728705
2.7884057971014493 0.004480744108757397 0.000965477995714544 0.13203931289137752 0.018443865730468103 0.004246661101256307 0.0009590317398223362 0.13481303311719847 0.023111227521841533
2.8434782608695652 0.004670246232629334 0.0011308398183202473 0.13837563620817755 0.02106804830933549 0.004282395681424917 0.0009094639425060605 0.13506477274180065 0.01979589336673314
2.898550724637681 0.004209177144571166 0.0010561759856178492 0.13468683499760922 0.020867618327075895 0.003966485337163243 0.0009245681619213821 0.13654354121880094 0.021656890573556322
2.953623188405797 0.004021610422837224 0.0009687051880617202 0.1333248153268463 0.022307903592187883 0.003792624111761428 0.0007912428874895024 0.1317327362232588 0.02351204295750695
3.008695652173913 0.004158548320640292 0.0009500500781351389 0.13269234582636202 0.020888947397760677 0.0039045710577806664 0.0008160919755401395 0.13142582612892065 0.020061743160466015
3.063768115942029 0.004177354423081298 0.0009760795157921894 0.13436106628350292 0.02111109248748265 0.003870790063910526 0.0007565903380278838 0.1359914478681458 0.022209392612108615
3.118840579710145 0.003923330841235887 0.0008288884129498091 0.13523678557029636 0.022218508226894983 0.003742194305527582 0.0007251827802480369 0.13262981368274432 0.0216315590736328
3.173913043478261 0.003967872534920612 0.0009558734040690192 0.13529836491312777 0.021533737309853244 0.0035594494079575 0.0008100474813545129 0.13167211849941685 0.016584322422768485
3.228985507246377 0.0038740089011404764 0.0008001763191264155 0.1391629518250157 0.023776097691744148 0.0033987369268127674 0.0007154919103715151 0.13126719517260008 0.02173685519801776
3.284057971014493 0.003805749711968854 0.0007940007928238859 0.13213011049193987 0.02180204685632058 0.003740276592007666 0.0008589243888153507 0.13592133231120232 0.020169237184275022
3.339130434782609 0.0036025188541747907 0.0007668239130683275 0.1339203310807231 0.021465505871708274 0.003602756112894716 0.0007434566114914832 0.13405323347441883 0.02046075079240941
3.394202898550725 0.0036645729632886585 0.0008042124188420134 0.1345296786644978 0.020786655865975227 0.003360224853716814 0.0008272343075985788 0.13225152112206914 0.023720049400064093
3.449275362318841 0.0037636704452179643 0.0009579693458623003 0.13557325992522165 0.02101117650944081 0.0032677843333980667 0.0007631484642239364 0.1304670474268735 0.021704466813241972
3.5043478260869567 0.00342211834544593 0.000719020566820087 0.13151163642645827 0.024459711107058153 0.0032428328451045343 0.0008107340913764665 0.13116027227243035 0.02036703349389154
3.5594202898550726 0.0032640336958373534 0.000816868345439314 0.13268493534704523 0.024069060217357986 0.0032914863403274604 0.0006756368771037163 0.13621137064510172 0.02443160645150094
3.6144927536231886 0.003428914009475768 0.0008344597179707935 0.13288948305311488 0.02248700006935688 0.003110190519941969 0.000660918164314388 0.12887079256103562 0.02056772364465492
3.6695652173913045 0.0032429291904735092 0.0007871095538504175 0.13330998659971335 0.023491011715165565 0.0031756077753144775 0.0006996164299775444 0.1324336666107408 0.021835160284766047
3.7246376811594204 0.0031353432252534423 0.0007765055712929223 0.13042851031998648 0.02462279925723435 0.003023399223423952 0.0007078151297937908 0.1333476389802854 0.023385182570690662
3.7797101449275363 0.0031754786615411897 0.0007035692230496029 0.13308366592885837 0.022272579493564593 0.00308549743855761 0.0008435669563228618 0.12832479594797142 0.02290084736479931
3.8347826086956522 0.0032864531697941518 0.000757155480201971 0.13420307677764318 0.024483992931591373 0.0030930397204187816 0.0008290255959295324 0.13172683482784375 0.022318424990046246
3.889855072463768 0.003139060638035481 0.0008450092617671296 0.13802661332412428 0.024530439700912465 0.00285783677956553 0.0007509643106685926 0.13051626594242072 0.02011056196922289
3.944927536231884 0.0031591231647992916 0.0008847664953493933 0.13636676743463108 0.025758792464312008 0.0027325432907331993 0.0006862513218729623 0.13011662969416327 0.020914869313670623
4.0 0.0030855937657845566 0.0007950539072414588 0.12962708052813773 0.021730916437585828 0.0028418119978034103 0.0007425485226542224 0.13049991877800707 0.02156719014726458


==> Data/SyntheticL21Layerlam=1e-5Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.03955961324225814 0.0043654471155915985 0.061972105940682684 0.0037236276673034236 0.039453368990391056 0.003555769803734221 0.06237724788620188 0.0037519185016768085
0.25507246376811593 0.037061353802674855 0.0038633007176964956 0.06691603911172588 0.004891886258610267 0.03823482400853215 0.003713087001089551 0.06710788412197172 0.0046842356025017665
0.3101449275362319 0.034003783593086485 0.003976750689066127 0.07339771204528943 0.005712269161237969 0.033610338862187346 0.0034138973727984557 0.07386706067260164 0.004744882857895795
0.3652173913043478 0.03177332571037348 0.0038290907335386663 0.07895283260048576 0.0067610996826964745 0.03153305950621046 0.003558779716518535 0.07986862719699635 0.006831498404139175
0.42028985507246375 0.029009139445922955 0.00376814773930644 0.08644777136971787 0.008050502436110671 0.028852880153554382 0.004065135059234222 0.08583607912731414 0.007089347666507916
0.4753623188405797 0.02613633963725518 0.003817871214724137 0.09505094855809784 0.00873832565396389 0.026237536171234307 0.003822328406800211 0.09491636410180973 0.009110451508391739
0.5304347826086957 0.02353495250008072 0.0035366891032280277 0.10598718268237477 0.011299460474733451 0.023804839965410437 0.0037158779510857343 0.10559789847960359 0.01300816297732312
0.5855072463768116 0.020464375245967132 0.0030430229363178213 0.11927159698539182 0.015747114587173556 0.020703572204415308 0.0031893076343761733 0.12108155150125326 0.01642889214394514
0.6405797101449275 0.018183848488167068 0.0029348633513693522 0.13869314871367122 0.01867934136459857 0.01763890269147142 0.0034447920599294437 0.14154796404249112 0.022083839842315045
0.6956521739130435 0.01518215054913587 0.002867786836034382 0.17126572633308457 0.027241866801737753 0.014608746279111571 0.003125916308727125 0.1691923454720387 0.02808611281362534
0.7507246376811594 0.012409107118605425 0.002711671857594779 0.20438583967619928 0.04065182340312592 0.012580957170539014 0.003001137803464801 0.1965907560902362 0.036944640568413775
0.8057971014492753 0.009750080326697885 0.002402360143590156 0.24564065669185248 0.04774595106928825 0.009610980128197291 0.002240047192759847 0.25781722791954864 0.059980556252829005
0.8608695652173912 0.006599966487867715 0.0018806808677487511 0.3890206613848121 0.1327271808720141 0.007415530965455997 0.002090460107727777 0.3583630270372788 0.1043364995842517
0.9159420289855071 0.004098083458521298 0.0017498682612716765 0.6347709066733987 0.24705472798115327 0.004414048867233063 0.00169907314512881 0.6065126071826803 0.24513951236115716
0.9710144927536233 0.0018868661685815377 0.0010590160130615122 1.3638241611177855 0.5814830900715188 0.0018526091494063116 0.0009290195276799623 1.3427446541533579 0.6467198144361905
1.0260869565217392 0.00034482990782570404 0.00022233776733584105 1.7366077296670395 0.8381722109672736 0.0003356333770749432 0.00024403720761914698 1.6961375485052763 0.8787144556917855
1.0811594202898551 0.00011332334299048836 5.538620596247105e-05 0.7728444542233717 0.3233581000384356 0.0001015792607783521 4.0549005935161414e-05 0.7765175543375981 0.2720337900609502
1.136231884057971 6.34684179013138e-05 2.22639920182915e-05 0.5030182050586185 0.1560122061539485 5.7194716825475376e-05 1.8013109210178575e-05 0.4685246414978571 0.12324455222098543
1.191304347826087 4.367000265145296e-05 1.2809901456545467e-05 0.3927741472355732 0.10156146130391236 4.218991329880615e-05 1.3974868604502815e-05 0.3791056103918645 0.10936587018155378
1.2463768115942029 3.470391915006665e-05 9.522322041662112e-06 0.32402828158281616 0.07471356201259288 3.282115563225417e-05 8.72806667663434e-06 0.3223452477520401 0.0739479647071937
1.3014492753623188 2.845849155006972e-05 7.471544183844336e-06 0.29034126061788207 0.061643763692256846 2.9153308742713395e-05 7.988160211554903e-06 0.298169540055746 0.06355112812032764
1.3565217391304347 2.3919392712814734e-05 6.127113650939476e-06 0.26097888141008185 0.05154879072947207 2.3225634760125185e-05 6.720534752692941e-06 0.2558250639949896 0.058532173906219995
1.4115942028985506 2.196724670761437e-05 6.062377027198271e-06 0.24989315462692216 0.058206885964839 2.069045424589128e-05 5.505684635895235e-06 0.23763098352660694 0.047548621151553665
1.4666666666666666 1.9675829046813947e-05 4.716956623679541e-06 0.22547400609964097 0.04011233581048448 1.7669662341075628e-05 4.232677475894034e-06 0.22268212443486232 0.04632873671209031
1.5217391304347825 1.6939071337092993e-05 3.9131306933440505e-06 0.21457591349347105 0.034127839616881865 1.580190284686176e-05 3.4163133309837463e-06 0.20702788510413106 0.03211444472808801
1.5768115942028984 1.547333370397352e-05 3.7555228239629746e-06 0.20584131765692867 0.03774652502639022 1.48659836455647e-05 3.3836605622879524e-06 0.20535964753450336 0.03718222935905991
1.6318840579710143 1.4736667866602356e-05 3.7524596354920294e-06 0.1987135639044157 0.034468928061581326 1.3052889451571875e-05 3.054766110059247e-06 0.1941250583938045 0.03421501799295321
1.6869565217391305 1.3501520761388595e-05 3.1646567552459105e-06 0.18866944848537195 0.028956647430333077 1.2195811783405278e-05 2.976497088512684e-06 0.18576260394510924 0.03761673794906777
1.7420289855072464 1.2548664611446681e-05 2.6265876443253725e-06 0.18918999564941996 0.03257586014156714 1.1661304300877427e-05 2.8526498970340495e-06 0.17998447106760174 0.033756129021961415
1.7971014492753623 1.196072450123568e-05 2.40174303170375e-06 0.1856253724025774 0.03333702076651582 1.0954298782554384e-05 2.718399079540818e-06 0.18115976103998757 0.028556647485239513
1.8521739130434782 1.0936947200760478e-05 2.58291255101075e-06 0.17863469520524636 0.03096987960367862 1.0511448412011686e-05 2.298224138821319e-06 0.1771231680470839 0.030066430620890344
1.9072463768115941 1.0145024902891114e-05 2.3804057543034085e-06 0.176967331973243 0.029543179064286804 9.50082526845171e-06 2.2149321484834867e-06 0.1706623782551654 0.02817969029705099
1.96231884057971 9.48615708099385e-06 2.4530855087471265e-06 0.16506094234508914 0.026707505106696908 8.851889278454444e-06 2.335401837316803e-06 0.1628197671599195 0.026848644259264514
2.017391304347826 9.201068649837328e-06 2.437905480614821e-06 0.16648862949881466 0.027552734596311072 8.775405995176753e-06 1.9070993471553448e-06 0.1663422688588158 0.030317491551554776
2.072463768115942 8.871358890333007e-06 1.9700669523624085e-06 0.17045668550722565 0.028594505970126183 7.884950364430996e-06 1.6212406315020982e-06 0.15552342513709252 0.022650798527153834
2.127536231884058 8.347436173727343e-06 2.1026464924212715e-06 0.16365822239873867 0.028578448706152754 7.693552112623924e-06 1.9128202329927953e-06 0.15780617019909277 0.024229986062567307
2.1826086956521737 8.087902398398467e-06 1.693781619362999e-06 0.16184346482317002 0.027443672724315218 7.6144979207767154e-06 1.7533837391781882e-06 0.16082611922195356 0.027473090898381496
2.23768115942029 7.733336245424426e-06 1.7311648163629613e-06 0.1619951398470912 0.023691986858911315 7.0362670032328685e-06 1.3034238304305269e-06 0.15268008018978038 0.0219262165806193
2.292753623188406 7.5230778440488125e-06 1.6806894157333235e-06 0.16324386967576504 0.025375044634037943 6.9671685317695085e-06 1.4407104837882671e-06 0.15818441317903928 0.02550884100656082
2.347826086956522 7.282968969538394e-06 1.6952928386978397e-06 0.16043980642985303 0.027259229788687587 6.5538047347283e-06 1.5543008471596628e-06 0.15168045558542728 0.024653459203336447
2.402898550724638 6.908641033649443e-06 1.626548495231773e-06 0.15924703611376284 0.028452661763742178 6.398235676590073e-06 1.2488345021232315e-06 0.15438033317447147 0.024943479598560116
2.457971014492754 6.420952767296422e-06 1.54607015905173e-06 0.15164271186834186 0.021584744117697622 6.120008853359194e-06 1.3259731789531183e-06 0.1527135856264471 0.021922837197861072
2.5130434782608697 6.111528461497652e-06 1.229072073568551e-06 0.15407568169344024 0.026149612732056886 5.706279159420573e-06 1.241413173976839e-06 0.1443101580561593 0.020432659033392524
2.5681159420289856 6.288396418789814e-06 1.6631258244019744e-06 0.15206176577237102 0.02748635996894711 5.840374137734482e-06 1.3257022368167387e-06 0.15010347120139225 0.024683372327888628
2.6231884057971016 5.746024109741047e-06 1.3222404172832124e-06 0.15152612472929328 0.02550998772116668 5.641564950026541e-06 1.3423719869395233e-06 0.15105903603884938 0.022987955720326605
2.6782608695652175 5.955286601844467e-06 1.4476566860537156e-06 0.15306976096430727 0.0266801016708407 5.260011461551796e-06 1.2140489633278015e-06 0.14774088625608287 0.02165533723207756
2.7333333333333334 5.7068332492269175e-06 1.3243665503044056e-06 0.15020016588095136 0.02438456330707054 5.280655996667177e-06 1.1960088311205714e-06 0.14630038506230078 0.02523180212582981
2.7884057971014493 5.526755967814058e-06 1.233763984487239e-06 0.15482351468546457 0.02282396083305348 5.218527539718921e-06 1.1536525671474482e-06 0.1497225511807565 0.024467180542816457
2.8434782608695652 5.439358760146008e-06 1.4359299397131606e-06 0.15093606477482585 0.02434153236231953 5.002010772811511e-06 1.079561707900759e-06 0.14700535854912666 0.0229477517666178
2.898550724637681 5.071328297741427e-06 1.3452485380024585e-06 0.1488857771089812 0.024354699293511372 4.8700524631554545e-06 1.0154370812948492e-06 0.14463757133208893 0.023239372580299136
2.953623188405797 5.0759842877962555e-06 1.0835401336409798e-06 0.15123594586094294 0.026365221461860298 4.5895141051020985e-06 1.0234167427077678e-06 0.14601085692398957 0.02358833532260403
3.008695652173913 5.253489571556794e-06 1.2589578736017476e-06 0.15034416695774694 0.024512373146242813 4.679419013135221e-06 1.0870407206816418e-06 0.1447915825177959 0.02630900223764029
3.063768115942029 4.679152373303534e-06 1.1160520471980664e-06 0.14554212870043087 0.025486828171387796 4.365681044034436e-06 1.1176713869416388e-06 0.14541622495995904 0.022960508596030545
3.118840579710145 4.74772693206436e-06 1.3204061362341768e-06 0.1499446734657068 0.029747883089062045 4.383039450384666e-06 1.0763656291629727e-06 0.14724343776528426 0.023552162396172617
3.173913043478261 4.464659030770004e-06 1.0490762831513047e-06 0.14605452587056822 0.022768703148804262 4.287519223985146e-06 9.444236283392391e-07 0.142181628412602 0.025564674378281815
3.228985507246377 4.309339811360936e-06 1.0110522873924818e-06 0.14116989643117558 0.02634299424338789 4.208647424508023e-06 9.858413996699894e-07 0.14735919615851434 0.02802819891300396
3.284057971014493 4.543786096471488e-06 1.0435448619582255e-06 0.14740848929328515 0.02647174609392985 4.141339819707122e-06 1.0463315605795081e-06 0.1450628069683722 0.023946263187467468
3.339130434782609 4.406570289354492e-06 1.2238364944533353e-06 0.1428393411499822 0.024987908967182847 3.943947197280402e-06 8.496669559686734e-07 0.1424482543784753 0.02337896601179679
3.394202898550725 4.335150482718362e-06 1.0529703435686916e-06 0.14138546522726933 0.022805893510869417 3.864034941207781e-06 7.665139141961255e-07 0.14180551584061912 0.02136602712535868
3.449275362318841 4.0353534361381236e-06 9.134389267925147e-07 0.1425922376864392 0.02546839432694395 3.7629829623706807e-06 9.737160709849913e-07 0.14135925428773816 0.024367478435569394
3.5043478260869567 4.006275351383226e-06 9.181161434143425e-07 0.14213457903413873 0.026690012902210982 3.6163890898412663e-06 7.74691319533067e-07 0.1378040816721224 0.023165276686768203
3.5594202898550726 4.153206862931092e-06 1.140638119894505e-06 0.147725821589026 0.02555073655672475 3.5283724685497947e-06 8.37879760999815e-07 0.13876193278072255 0.02233073992445719
3.6144927536231886 4.06072416726692e-06 1.1288493762268783e-06 0.14396122584119564 0.025309278194750113 3.5970705178135946e-06 8.641023826391123e-07 0.13678469574432262 0.021843065294879338
3.6695652173913045 3.8182006895932e-06 9.500633818697363e-07 0.14575039911046145 0.02622013093707316 3.521836060838983e-06 8.646752085575072e-07 0.14334729058047707 0.024396380007287173
3.7246376811594204 3.7156840183122736e-06 9.61433718264553e-07 0.1415721608329018 0.028815075137477785 3.4976657436134233e-06 8.656772943062798e-07 0.14026557741471238 0.02330035981198885
3.7797101449275363 3.7644598300717576e-06 1.0242137706609161e-06 0.1456481503808772 0.030249344175134536 3.478979899977754e-06 9.967521199366412e-07 0.1353091561288831 0.021827176570152235
3.8347826086956522 3.661032980011632e-06 1.0714968641550143e-06 0.1408705858850141 0.025506183098524454 3.261832460986868e-06 8.059043987529057e-07 0.13797256841345973 0.021439737487725586
3.889855072463768 3.524814165063065e-06 9.308277607210477e-07 0.14074164770339856 0.02184082844046418 3.2121796776116054e-06 7.806275270575117e-07 0.1378171225058254 0.024439880022907576
3.944927536231884 3.5154152922013103e-06 9.177002093173837e-07 0.14764762304134518 0.033265403875833294 3.0723315397604314e-06 8.279822849678053e-07 0.13531089120807965 0.02572190425606643
4.0 3.574382723793592e-06 9.913748916876993e-07 0.14321529047841625 0.028258081296301696 3.1841174238589265e-06 6.979456591004913e-07 0.13607891186028373 0.022642196757664722


==> Data/SyntheticL2lam=1Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.0869236359342786 0.009473994219658239 0.0804099859739588 0.005700008702992802 0.08857321073145355 0.009806976104940182 0.07983595195240781 0.005118195367066713
0.25507246376811593 0.08639286683503049 0.009157566192635958 0.07948439146205583 0.00515015409565741 0.0874506981057988 0.009083079698741675 0.07909168039125915 0.00467132375866302
0.3101449275362319 0.08518632126021228 0.00771265721612948 0.08029527489566501 0.004897624472501883 0.08517532587556417 0.009448569429543547 0.08045594486557958 0.004537896479166731
0.3652173913043478 0.0836923263849471 0.009210295891561616 0.07915248214202561 0.004657912791265682 0.08475062737543489 0.00854981053582195 0.07950995668597889 0.004962485492240222
0.42028985507246375 0.08333032995543876 0.008834841001469657 0.07921822318626333 0.0044452576795326725 0.08150410854609284 0.008303803681910006 0.07951877083400159 0.0041857738621308635
0.4753623188405797 0.082529561741923 0.008547681816702717 0.07868236281425985 0.004260712086564972 0.08391668553393788 0.009548164130127374 0.0784306020032257 0.0035822563227748505
0.5304347826086957 0.08105791888920554 0.01003895252996577 0.07917365594036335 0.0038324702682917522 0.08271454771913345 0.008960542245845169 0.07897559582262445 0.004653570832515876
0.5855072463768116 0.08040669867361094 0.008779350618324255 0.07953758740990241 0.004527876953315722 0.08254400574788293 0.008835071918822391 0.07883189242420104 0.004084010783236363
0.6405797101449275 0.08155234991172954 0.011000425928862955 0.07837783409776501 0.003924293343546665 0.08211546606068229 0.009262086765255724 0.07885173167691219 0.004153000905175282
0.6956521739130435 0.08163708527363164 0.009063924996919609 0.07879543395228042 0.004035085189497035 0.07847146466343298 0.008976320821639131 0.07999383358683308 0.004246743089556579
0.7507246376811594 0.07993408159677658 0.008827125623705767 0.0799390896316402 0.004473577489445574 0.07988905537788231 0.008696013141465314 0.0799453335242737 0.004642754989114361
0.8057971014492753 0.07879227968059446 0.009297751661426858 0.07978141967857535 0.00461851583970092 0.0800732283501625 0.008833432469316695 0.07946403789457658 0.004874715494686106
0.8608695652173912 0.0773164648274447 0.00921988446759766 0.0782577912465852 0.003780747525674684 0.07824006592870623 0.008616435380775635 0.07865028188074413 0.004300792555361037
0.9159420289855071 0.07732348379402106 0.009007080539145309 0.0799899228407525 0.004212986934168139 0.0784068677053418 0.010271290776863465 0.07970272454217608 0.0040986148314891245
0.9710144927536233 0.07562399888153118 0.009681831882789219 0.07917782237748207 0.0040744085429398015 0.0759878640063641 0.0078531066308609 0.07896730828208962 0.005433388911371973
1.0260869565217392 0.07471877062210563 0.009329066630753152 0.07893307305842485 0.004366130382800101 0.07497528453686628 0.008215921539693468 0.07907037586189379 0.004544675634527215
1.0811594202898551 0.07509358061635692 0.0084075234002142 0.07895439542098089 0.003733115757201054 0.0745623129179707 0.01007109291963141 0.07942758621075158 0.0038771959843721024
1.136231884057971 0.07323360024375279 0.009013461556230121 0.07925493995525393 0.004222479024132676 0.0733701252853606 0.010001727621770621 0.08008815232415392 0.005091688314039719
1.191304347826087 0.07341894633053951 0.0089484557368729 0.07853016188650037 0.004377708144196373 0.07291632830412292 0.009954001206238764 0.07857606745663558 0.004069084230671616
1.2463768115942029 0.07266332518911686 0.0076232298948243895 0.07823402120225098 0.0038386825883993704 0.07211737894903066 0.008952706576945043 0.07879022850794709 0.004783188291728248
1.3014492753623188 0.07216049710354837 0.009865819808446556 0.07862567129554672 0.004460092834151271 0.07111424965353837 0.008200170175870783 0.07864578909622856 0.004468764111173157
1.3565217391304347 0.07169401042806149 0.008605077848694173 0.07881480800617344 0.004523605050500155 0.07269520822799955 0.009300295730075417 0.07850115154339286 0.0043977974770400335
1.4115942028985506 0.0727512465899803 0.008814794235917509 0.07866742865716621 0.004331514410495152 0.07055289590227654 0.010119814561474674 0.07899005150011396 0.004550061482523588
1.4666666666666666 0.07031012816292737 0.009947471768708097 0.0781367405378204 0.0047956765896136925 0.07114592391628335 0.00903212521103506 0.07807409263465019 0.0041597436507545835
1.5217391304347825 0.07159162433744419 0.008652519600390589 0.07859485424531039 0.004198557666500024 0.06793406269899241 0.00934108965856177 0.07927241060635218 0.004443450061907135
1.5768115942028984 0.07011897352586943 0.008804844186885012 0.07878784445251488 0.004176313672380061 0.0695695882013888 0.007469386985286943 0.07914125198677473 0.004474769989407126
1.6318840579710143 0.067896139635332 0.008731272583995546 0.07845700703296253 0.004925256048947706 0.06876566250599288 0.009588432529147439 0.07893849205457436 0.004816316614153182
1.6869565217391305 0.06913683535195081 0.009120761558948313 0.07855732271258674 0.00499690650804106 0.06979362459829778 0.010594610635211997 0.0784511611361299 0.004365765368013792
1.7420289855072464 0.06894216937451952 0.009842294491996601 0.07801496515628538 0.004370298785552623 0.06990677069307974 0.008350300407522753 0.07918163337031517 0.004103497138740535
1.7971014492753623 0.06749258689160931 0.00807579109806881 0.07854710847151815 0.004911757957638205 0.06849156756240254 0.008207207213416346 0.07874124943678261 0.0046901556245121465
1.8521739130434782 0.06692490525423556 0.008481140164064663 0.0782427120461719 0.00481691614113589 0.06686058152196975 0.009870669911468939 0.07883174297959222 0.005069520939914838
1.9072463768115941 0.06704231574385394 0.00912582756594682 0.07868950289378303 0.005108402533237478 0.06806817580307122 0.009517471070388302 0.07888687201874302 0.0044225310324661924
1.96231884057971 0.06541313698831733 0.00912276852125052 0.07808234421408936 0.004676850999325447 0.06524407221987207 0.009440631583292967 0.07792087168433798 0.004496374879223973
2.017391304347826 0.06538978329122686 0.009609922474254002 0.07844979926213015 0.004830374433996367 0.06637335407064658 0.0093393538631284 0.07773921717084843 0.004938006086990473
2.072463768115942 0.06684788689740033 0.008169534621618096 0.07815429330102144 0.004650766447166785 0.06565141535258126 0.009691390620305069 0.07835806813511899 0.004833009396697524
2.127536231884058 0.06577852338477226 0.009559565025348854 0.07820733979089947 0.00504378993536954 0.06492926777015555 0.009779068136536145 0.07862391866680986 0.003993013784577381
2.1826086956521737 0.06443237294287198 0.008623986282245468 0.07853498238811785 0.004372881028368013 0.06585114412103377 0.009242632195501123 0.07869154714042956 0.005196302694085307
2.23768115942029 0.06306035980885828 0.008289467391180161 0.07806237544254942 0.004748607108151931 0.06504234488619608 0.008721396559731748 0.07841603663090664 0.004615706372875355
2.292753623188406 0.06188370785432986 0.008788572344366564 0.0787614312403981 0.00513978190043933 0.06480688623958777 0.00793210890911456 0.07840347570070082 0.004606214223635114
2.347826086956522 0.06350374304075675 0.00949570932955199 0.07863603077138145 0.004791737250710299 0.0641015362888175 0.008674334388299447 0.07867642142893702 0.00563734824771236
2.402898550724638 0.061925048989137824 0.00986128893295896 0.07861933246837785 0.005384604375420203 0.06397607306939766 0.009199890418456258 0.0785683112592062 0.005472367804371119
2.457971014492754 0.06114371827542087 0.008932294044342514 0.07786804448671975 0.005322668017121183 0.06269783459277013 0.0103128348533886 0.07775031874124873 0.005042016930002231
2.5130434782608697 0.06234969462703624 0.008775009206989922 0.07783356605262993 0.004813032035941922 0.062320829440693365 0.009450615940733601 0.07825631964793046 0.0052318551891547055
2.5681159420289856 0.06292585074255679 0.009610931165775582 0.07941316345545517 0.005804341371133809 0.06387231039105713 0.009642767391156342 0.07872530914535168 0.005150118227733945
2.6231884057971016 0.06253522798205757 0.009666398145943908 0.07837645945145313 0.005290062952953358 0.0624442464650552 0.010343880660627771 0.07910329968701625 0.005573985206467213
2.6782608695652175 0.06145592023482017 0.009691486613382495 0.07807955799416882 0.005514633566873928 0.06130172497565552 0.008520086289486906 0.07879483858123243 0.004849911486398833
2.7333333333333334 0.06042868926015506 0.00894234031218187 0.07887740120628604 0.005843199909307357 0.05997723938267364 0.008248103154664567 0.07908456695681566 0.005436153161887115
2.7884057971014493 0.06084900582375702 0.009514589152940667 0.07761831493623964 0.0057720813024958765 0.06109995259466433 0.010173895987431413 0.07917658293384933 0.0059831967354127226
2.8434782608695652 0.061046786140896925 0.01066420214823958 0.07769631989585662 0.006094205884756952 0.062240883932319135 0.00969734377806519 0.07860504548966171 0.005897958762945579
2.898550724637681 0.05986909697073467 0.00948023386186842 0.07892383362618753 0.006072804565982618 0.060199359444640985 0.01001452936876911 0.07917276521845756 0.0055176069342240145
2.953623188405797 0.05968166615404973 0.009958840639848063 0.07864521907600935 0.005939041752377024 0.06034537380882842 0.00961907217219885 0.07795079002509424 0.005542254848153864
3.008695652173913 0.059615532149631605 0.010136453928200314 0.07775576272566698 0.0049250764535775735 0.059749079350693644 0.00901664903293065 0.07865198982812065 0.005704729938741185
3.063768115942029 0.05841727187794519 0.00920149568368289 0.07733191310068545 0.005892265614498248 0.0598913770401966 0.009570878757962519 0.0783761781162831 0.005933860686620268
3.118840579710145 0.05953021955786782 0.008894799063303168 0.07827714114117876 0.006337390964771255 0.05805303687066189 0.010212972507854612 0.07890888988580422 0.005813729759087474
3.173913043478261 0.05887212460599439 0.009001023708014172 0.07751368840311655 0.005234958862043435 0.05679259793586636 0.009630987468005578 0.07881091741703761 0.00514592375997676
3.228985507246377 0.05782199321177302 0.009100708856830543 0.07793362294233312 0.005557382130794649 0.057149617127294106 0.009168842808962152 0.0796421613354135 0.006368448720761878
3.284057971014493 0.057978386302073276 0.00906087986495046 0.0790835763463422 0.005442671737316818 0.056981549937392725 0.010083017853946321 0.07871993575878593 0.005720826460673284
3.339130434782609 0.05499717969774778 0.0089962563439175 0.07849252686089764 0.006022546102829532 0.05704175843255519 0.009398862600049941 0.07850436182324062 0.005809580785967346
3.394202898550725 0.05607705445116165 0.009805204173648604 0.07875003664545875 0.00625046749189637 0.05823635991051963 0.009968537659593966 0.07793994091506731 0.006199657531555414
3.449275362318841 0.057971263855390226 0.010109902870473194 0.07856783550709513 0.00578848834688432 0.05520067665860573 0.009847433640770523 0.07886944974851483 0.006002923580583264
3.5043478260869567 0.05738603452668292 0.00888195043874366 0.07895170469773669 0.006161108116409206 0.05689768876239839 0.009373777961977728 0.07906659991619856 0.005363377708217466
3.5594202898550726 0.05503776692574318 0.008363791587113673 0.07816840139190108 0.005542147028413638 0.055465663640097036 0.008532784817591179 0.07890049833148828 0.005755308039819909
3.6144927536231886 0.05610717555999169 0.008889481140554281 0.07858887387612651 0.006201091664246698 0.056642608233895754 0.009518142011397371 0.07759551400039902 0.005115701714187992
3.6695652173913045 0.056552589817746524 0.010180033864477878 0.07946197823874375 0.005590969971182171 0.05616947065527491 0.009711231020071043 0.07859046626936825 0.005420244498099233
3.7246376811594204 0.05412852752216556 0.009541278127231736 0.0789673890025244 0.00669357051836836 0.056436303343056465 0.009908378793875804 0.07933452964996468 0.007438141201307454
3.7797101449275363 0.05429896220889221 0.009654700585989117 0.0791111231198131 0.006217923384600262 0.054403192547615144 0.010458991745297953 0.07854879913855867 0.00539348591652265
3.8347826086956522 0.05383473279005736 0.008943859286709065 0.07874507702836543 0.006109647129545994 0.05296966316230074 0.010220554688858446 0.07879857125973525 0.006064053916192421
3.889855072463768 0.05584297207887947 0.00886605548537186 0.07888940874027871 0.006141034648238625 0.05631604512537822 0.011510538771678434 0.07828378339140038 0.005796598315348516
3.944927536231884 0.052281733368754246 0.008857076070498 0.07750563606319286 0.005291798206420714 0.053538532196351844 0.009810267055699878 0.07947566989834706 0.006143425643383306
4.0 0.05450343016070935 0.009889139778370895 0.07747590916717657 0.006456576174376316 0.05338258626066137 0.010498007707169008 0.07880664530382449 0.006243799337574521

==> Data/SyntheticL2lam=1e-2Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.04352613957189796 0.004053153985047764 0.058811096833779525 0.0023621775673381713 0.044116875258142646 0.004010202462392639 0.0585613169566747 0.0021869716136140283
0.25507246376811593 0.04192746039903907 0.004134829874172426 0.06117209815768609 0.0027867464172988124 0.04163348753497465 0.0037705356971044395 0.06089565485481058 0.0027404368599171502
0.3101449275362319 0.03915075642532821 0.004098078114133432 0.06405809159567757 0.0032639706856010834 0.039098326731840834 0.0037813121120416774 0.06439799220326785 0.002995415930158093
0.3652173913043478 0.037904922991945304 0.004306371420939875 0.06675290927294575 0.003435070150661265 0.037116073833343755 0.004179148616679569 0.06712402034689414 0.0033713597015238932
0.42028985507246375 0.035202118553837126 0.0037674474577946825 0.06987268405470547 0.00378382568286301 0.03534410573739032 0.003832980765927282 0.06928167871054428 0.003629545599535854
0.4753623188405797 0.034072517636395114 0.0041644694638458485 0.07243576054201706 0.0040711581748028155 0.033900698678552874 0.003701994061423736 0.07329811208756937 0.004372131159145575
0.5304347826086957 0.031580188731483994 0.003980215954925837 0.07510948459290727 0.004205262154521055 0.03135421251916239 0.0036835682990582737 0.07449250232644662 0.004098693942890697
0.5855072463768116 0.030512355869123427 0.0036737354192315783 0.07849281232962636 0.005520915514545805 0.030442500291784916 0.003672842490945392 0.07888235796661415 0.005001934290242698
0.6405797101449275 0.028105863973890713 0.003269022762004676 0.08178670457413992 0.005810537294327578 0.028806802235155467 0.0037082371292132604 0.08209869232770382 0.0060370058925114725
0.6956521739130435 0.027073555702745552 0.003301832780747146 0.08497932036320247 0.006170005958698711 0.027085835024008235 0.003341006686219037 0.08458184537422848 0.006725039328155645
0.7507246376811594 0.025914717555125283 0.0034923603716376633 0.08678210092257531 0.0056995944633208345 0.025741275988140667 0.003626268125659648 0.08739403487565924 0.006806809288740187
0.8057971014492753 0.02404468806152804 0.0027477575350699857 0.08930395704097518 0.0072609116922013085 0.02460398280780041 0.003313999063003938 0.09024351269448505 0.007293523906607723
0.8608695652173912 0.02295742250520709 0.0036020142158538263 0.09226388521193166 0.007922042325167819 0.02285527139309405 0.0029869341076653472 0.09167398595001845 0.006760907863818283
0.9159420289855071 0.022064552032081474 0.0030132385255565606 0.09438966308955164 0.007295930528294118 0.02182044465465476 0.003237963154207436 0.0948792051102814 0.006740531315474936
0.9710144927536233 0.020386900921283105 0.003003279228608175 0.09613639649404634 0.009447726999622312 0.020672957340170987 0.0030760695440672993 0.09766057143934123 0.009310373915294112
1.0260869565217392 0.020112040979949633 0.003070534443086733 0.10040895009835704 0.009980813829775443 0.018929042520847705 0.002842833236493409 0.09817938694282066 0.008449175937331327
1.0811594202898551 0.019246730937716044 0.002795524440305111 0.10056653898623896 0.009186750727669933 0.018624248759478216 0.0027925190063339943 0.10326319454731286 0.01044716091765217
1.136231884057971 0.017383356355948416 0.0025554963958064835 0.10231523363220645 0.008960866681627714 0.017698147169407402 0.0024718589277781715 0.10291654936393668 0.009019515287116002
1.191304347826087 0.017149333726674754 0.0026362880432596342 0.10600916804342825 0.010206287250328764 0.01668548105328601 0.0028203586723497755 0.10589041679988608 0.009634955085569875
1.2463768115942029 0.016473847261331723 0.0023052179097462597 0.1077632090824529 0.01116161465379665 0.01638136320353842 0.002727774974675657 0.11101911747816731 0.010435019889329027
1.3014492753623188 0.015473196958538637 0.0025879495927318952 0.11005049661490637 0.010888567886703067 0.015024815708194465 0.002508355809023536 0.11015165452142289 0.012494131208754377
1.3565217391304347 0.01474713744269105 0.002538142862192393 0.11040155381434362 0.012427953652251167 0.01513216778069033 0.002697843714766811 0.11158487913109467 0.011212456055951002
1.4115942028985506 0.01412079016838337 0.0023709833018987834 0.1120980221511719 0.011087660837109999 0.014145805457728249 0.0022399336204096806 0.11337929964278186 0.01119600222091474
1.4666666666666666 0.01346232517631434 0.0024835962995668095 0.11431652464649751 0.010855029842812947 0.013315561473547656 0.0025756118939872707 0.10987336868275767 0.011161977031991356
1.5217391304347825 0.01289546399470395 0.0021512280059799486 0.1131092224105956 0.010570532224708119 0.012424824028018745 0.002457290010746501 0.11276092483952764 0.011161383278464118
1.5768115942028984 0.01240596651578319 0.002119875224202764 0.11459447152787333 0.013110739248872376 0.011995619921130867 0.0019926461106543683 0.11362492620581807 0.011872124778955091
1.6318840579710143 0.011969237975770573 0.0019081119598912098 0.11417832201379388 0.011691416039006693 0.011659245016364506 0.002200230931434686 0.11452997447885396 0.013592868004224158
1.6869565217391305 0.011257568278737369 0.001947392249603809 0.11440223575892382 0.012787205063902476 0.01139383785789144 0.0020362461960707692 0.11567747483205798 0.0115916084039631
1.7420289855072464 0.011333720324784245 0.001927724865776353 0.11644336773490643 0.011800039980607245 0.010761864415146642 0.0022009751986100333 0.1179265780455975 0.014011082391102573
1.7971014492753623 0.010941455751197366 0.0019173007929177608 0.11632270487112853 0.012194364535807313 0.010528409474495822 0.0022055865347148894 0.11917393551046629 0.013671052016794262
1.8521739130434782 0.010395755290346927 0.002193566688113004 0.1177146604678045 0.01323120494237389 0.010189685386294622 0.0016537113860436927 0.1199128761058949 0.014512229279728466
1.9072463768115941 0.009802093825343515 0.0019131528506949338 0.11980829631220391 0.014710816270827366 0.009682508168712438 0.0017803380516824348 0.12036659398170818 0.01271705749995173
1.96231884057971 0.009587743131604069 0.0017114617462339722 0.11800239165213057 0.01377582232498593 0.009264232275191834 0.0018693293815333586 0.11808105130159499 0.017037440440435505
2.017391304347826 0.009343924615243282 0.0020978883109534453 0.11988236468014174 0.01522928989798361 0.009141992447117978 0.00171083815613908 0.11875701419574694 0.012988120310835674
2.072463768115942 0.00867060980073796 0.0016977766603097205 0.11966541751089207 0.01473873455162122 0.008493259129679692 0.001731304651351388 0.11868738038853 0.013383918051945883
2.127536231884058 0.00865436196967902 0.0016172857428222295 0.12213490307685194 0.015410344017171744 0.00897692350291051 0.001792308345808821 0.11993862122168643 0.014762394106208616
2.1826086956521737 0.00850706922470213 0.0017619789797990043 0.12067208683454429 0.013553928801098203 0.007844660844075512 0.0015564306530392292 0.11775254999828291 0.015014539257369284
2.23768115942029 0.008292974722569508 0.001741531709267982 0.12365023622628703 0.014932925041694044 0.007992515541246529 0.0016158999174132975 0.12129574337057214 0.015316472157086643
2.292753623188406 0.00788241713696146 0.0015761199698254538 0.12232375461734378 0.014727856104763928 0.007532427034248112 0.0015249401379757775 0.1200616121018964 0.012917528291019784
2.347826086956522 0.007666896954768122 0.0014406224046139434 0.12326228327429929 0.015377658387048004 0.0076589723080085405 0.0015309631688417453 0.12162789246616136 0.01590732594730122
2.402898550724638 0.007483430345896388 0.0014381866627851147 0.12056256358118195 0.01340467321241808 0.007124783447940482 0.0017052851298948056 0.12086726342057895 0.015245215197432526
2.457971014492754 0.007066719550602971 0.001479997836398282 0.12383145584195235 0.014187569641368079 0.007420062606198142 0.001698168218197182 0.12231105591101002 0.014702340811353933
2.5130434782608697 0.007037422103844547 0.001289909076638053 0.12069842213557597 0.01786854303369692 0.00664988720226329 0.0013352336073819816 0.12090710798254962 0.014773050760721025
2.5681159420289856 0.006865391090793909 0.0014720168990435321 0.12025057112349082 0.017050503374619372 0.006607786339732775 0.0016474200045599624 0.12215333878637542 0.015998049788688223
2.6231884057971016 0.006738753210382952 0.0013930384562540216 0.12397978260971461 0.01676017878900874 0.0068287738153019 0.0013753947584203485 0.12206272288115408 0.01395175501273864
2.6782608695652175 0.0067883243998648 0.001520381113469574 0.1243730026768504 0.01801193591110836 0.0061637310796638254 0.0012883732239087258 0.12117237884336335 0.014471693327589581
2.7333333333333334 0.006456022735347732 0.0016780100627830678 0.12207249503969698 0.017902609246036684 0.0063333968843831846 0.0012447724029448824 0.12343592336933805 0.01733313720128241
2.7884057971014493 0.005959836234729279 0.0012573761375919027 0.12232800373767803 0.015179752986961666 0.006117204145228657 0.0011886910240994108 0.12079372713613722 0.015554525660100606
2.8434782608695652 0.006315042948133093 0.0015100903637385284 0.12319231281359558 0.018113637403300718 0.006070509003751461 0.0012850214960692808 0.12283302268251427 0.015304643193860205
2.898550724637681 0.005774326737117864 0.0012872788720145246 0.12204149951437648 0.015598562948650729 0.005413496667131756 0.0011604146272650737 0.12231014139693944 0.016093905525192246
2.953623188405797 0.005667375860548782 0.0012540585871116598 0.12352997214150639 0.016858402875834483 0.00557120388795081 0.0012596151884354105 0.12408201056898101 0.015948833544294556
3.008695652173913 0.005734581502655506 0.0014137405009116714 0.12386667786295183 0.018010062822214793 0.005413008926690499 0.0011841020486036483 0.11863170183196985 0.015091924133244273
3.063768115942029 0.005547193229973213 0.0014238301965867391 0.12178110223540672 0.01684127029159582 0.00535112844823559 0.0011291215040345726 0.12118585773057494 0.016776746125487893
3.118840579710145 0.005319285516722727 0.001202952720365892 0.12254569822000187 0.016658367034211304 0.005265211244933572 0.0012570636571035238 0.11957609645352614 0.0157298652782499
3.173913043478261 0.005204225760765304 0.0012745639112406656 0.12262088449999477 0.01709286157997471 0.005295673603832244 0.0011823683973185162 0.12282670409717042 0.01623594695202434
3.228985507246377 0.005309161774104045 0.0014083785413197508 0.12278574956654287 0.017510220965271432 0.004910263247135658 0.0011698936666108208 0.1214537672002545 0.017846046297880655
3.284057971014493 0.005322228758868977 0.0011637215051363223 0.12370914315459539 0.016864907976369248 0.004771026422926286 0.0010749779204690267 0.1226397414864214 0.01683750715654263
3.339130434782609 0.005263727244133956 0.0013255846014271302 0.12329041989040002 0.017554533938928512 0.004924658108309888 0.0012737773909075438 0.1197757806472238 0.01628351694699723
3.394202898550725 0.004937193327058388 0.0011536550593436383 0.12493229573999724 0.019004250396049513 0.00478950739997514 0.0010917168381666792 0.12197751186142876 0.01802585100481492
3.449275362318841 0.004882759856134698 0.0010647236531964267 0.12154571454035 0.01746415493174369 0.004487371937317203 0.0010052686171431863 0.11976961593130547 0.016354478562022552
3.5043478260869567 0.0045632017396024 0.001061422551465867 0.12203654191168788 0.01776005266793738 0.004344007524791426 0.0009678775159922095 0.11787281503108618 0.01568498930132652
3.5594202898550726 0.004588811807982703 0.0011193928842812221 0.12200987459496469 0.01642057882196403 0.004508813326132489 0.0012120906046354208 0.12336438453361259 0.018287508429242975
3.6144927536231886 0.004788467297039958 0.0011057445635248952 0.1200035629997462 0.01639634741154293 0.00454705572708514 0.0008611651854829262 0.11994683598250128 0.0171462774730526
3.6695652173913045 0.004524305501776322 0.0011602163364612874 0.12297408369686888 0.01778441999572222 0.004178219343362057 0.0010690003221748982 0.12066442246810791 0.016020065567179005
3.7246376811594204 0.004443795828490591 0.0010244858961348197 0.11858331774492735 0.01837316637541701 0.004180546698134269 0.0010804701173352457 0.12095618886373352 0.01672107314281889
3.7797101449275363 0.0041815946983141975 0.0010730404368272614 0.11919191222994491 0.016561533262332645 0.004011485298635506 0.0009985157418183166 0.11902571902432425 0.016733859853289262
3.8347826086956522 0.004118091012413661 0.0009962601144356212 0.1230513585013007 0.01837790994477892 0.004225634301214379 0.001014238558366275 0.12031862129170007 0.017250821992410573
3.889855072463768 0.004244310230191735 0.0009873700682284448 0.12164244105139747 0.019746896330457068 0.004000331038976472 0.001022327691955829 0.12271853232185748 0.018811015676577184
3.944927536231884 0.004278442210149707 0.001142028988260707 0.1251753728862115 0.020578942920099576 0.003930563536262498 0.0010178559341949916 0.11965754854413253 0.018965677724165093
4.0 0.00409751118825588 0.0010286767827602755 0.12231937322874063 0.019466023496865152 0.0036533448830732202 0.0009117776271827298 0.11752456175933101 0.017406581302801837

==> Data/SyntheticL2lam=1e-5Gamma02-4_70_Delta1.5_100averages_sum300.dat <==
gamma TrainActivation TrainActivationStd TestActivation TestActivationStd TrainGaussian TrainGaussianStd TestGaussian TestGaussianStd
0.2 0.03980696486201511 0.004012222762121978 0.06265703747945042 0.0030416221944404775 0.03955529234755456 0.004260843395057637 0.06251120123124561 0.0033766748631689995
0.25507246376811593 0.03754379120886897 0.003968808256625006 0.06759384031610943 0.0041375935862992454 0.03665402061965749 0.003741703818092663 0.06726780383758307 0.0036891177450431834
0.3101449275362319 0.03391984681755689 0.004170484559827858 0.07246357398304058 0.004563413745086693 0.0339396380415294 0.0038694000400764394 0.07350408210594798 0.00484648320346718
0.3652173913043478 0.03149343572633437 0.0036155413285234297 0.07840284335112281 0.005421158689665422 0.03174266891648441 0.0037668068343404337 0.07935275235356491 0.006089981494607348
0.42028985507246375 0.029242558643748744 0.00316412223902786 0.08511576952818649 0.0072044655170340095 0.02981058530254123 0.0037551902357664596 0.08825152435496104 0.007500405107051343
0.4753623188405797 0.026032103355304783 0.0038446004084748183 0.09679836936524139 0.009269101286116582 0.025900626449857262 0.003226079175640123 0.09599489480311581 0.009595700982055507
0.5304347826086957 0.023310058542015576 0.0035182230989415806 0.1073075679798895 0.012824369361167723 0.023735768827461205 0.0037455855850685436 0.10992405070303812 0.012708175406645783
0.5855072463768116 0.0211531311554273 0.0036039251626989108 0.12405177547018945 0.01689214691332093 0.021242727927833712 0.0032847881887212776 0.11846157926178053 0.01387649219925528
0.6405797101449275 0.01755707666746022 0.002515114447354409 0.14381855665496276 0.022134324010719696 0.017192806422046004 0.003100699333638174 0.14064537375784134 0.0200428068705717
0.6956521739130435 0.015304096339963935 0.0029310480575844696 0.1662996166929497 0.028489725914243664 0.014667956566935047 0.002676787876923217 0.16567408953876267 0.03085432692045554
0.7507246376811594 0.012426535336002586 0.002471303146585555 0.20279570431218713 0.040355961089098176 0.012333944476329269 0.002439095932125985 0.1980134894911701 0.03436823302245441
0.8057971014492753 0.010190665610365605 0.00216864409345648 0.2549469382509756 0.06648904104342734 0.009776544875429238 0.00221068816233606 0.2630743717520957 0.06306829728552124
0.8608695652173912 0.006966433832237253 0.0021848473499191863 0.3560361440993999 0.11852916098164845 0.007530711945258363 0.0021953991880164377 0.349511406483046 0.0943078971199676
0.9159420289855071 0.004533414354351163 0.001709353912009994 0.5879289426024628 0.2052570404393958 0.004306526687337942 0.0016917115809178614 0.5796926957545172 0.1745221128757514
0.9710144927536233 0.002076798962940291 0.0011896426163127622 0.9733259016882766 0.4324957841305882 0.002010015157802136 0.0009702892965176438 0.9500081493251532 0.3482546371193366
1.0260869565217392 0.0006578668776356521 0.00031814971948866514 1.095394751179131 0.3760835578645492 0.0006246606030604387 0.00035954589563352716 1.0762773790643203 0.35585514381852645
1.0811594202898551 0.0002770908836617956 0.00012428604221907568 0.7269758109842991 0.26454717309126996 0.00027248077124413016 0.0001222072313542785 0.7455744172736248 0.2604207610259161
1.136231884057971 0.00015951849723809788 7.304469977427413e-05 0.499220408114333 0.17515802020725613 0.00014374540402736462 5.3240658275198916e-05 0.48040767490862046 0.13515774121903318
1.191304347826087 0.00010020668085383804 3.1625529520409775e-05 0.36874019490043736 0.09310696011033186 9.598583022731979e-05 3.0725873161464805e-05 0.3717627147444227 0.09212828729620764
1.2463768115942029 7.998340574084752e-05 2.1565444227930355e-05 0.3334477012243543 0.06900011231629655 7.809118574950045e-05 2.6454800047289266e-05 0.33075024170279826 0.0934975921792038
1.3014492753623188 6.567731179407872e-05 1.7309717386145188e-05 0.2927062331745789 0.06521873282778384 6.001131198986714e-05 1.6658742005530778e-05 0.2823195218115803 0.05942469134155754
1.3565217391304347 5.456235489006767e-05 1.6547792469624633e-05 0.2746453799625591 0.05850719226731117 4.915493794301409e-05 1.4712196068088659e-05 0.26112753741400374 0.06213959301539545
1.4115942028985506 4.6311977865302855e-05 1.3137743654766101e-05 0.25463636666735845 0.06069390066334277 4.3006845109701235e-05 1.1349930350976879e-05 0.23916279823423983 0.04829024066205801
1.4666666666666666 3.758141063169158e-05 9.6297593020363e-06 0.23158206726729438 0.04154445101885754 3.684201786562854e-05 1.0198427414633442e-05 0.22503343695619754 0.042553415249487934
1.5217391304347825 3.327248526206555e-05 8.824746232595333e-06 0.21387805146452113 0.039171666862446324 3.137906068014784e-05 8.556047134647404e-06 0.2091460888977976 0.03768023988954948
1.5768115942028984 3.108667238666595e-05 7.334324093826399e-06 0.20694970855626812 0.040210679048733725 2.8794663308941074e-05 7.550581959897622e-06 0.20679601886697774 0.03876515347155936
1.6318840579710143 2.7065439363731736e-05 6.060052931975863e-06 0.19995933383426315 0.03218930705154264 2.6383815184964224e-05 5.64886019973743e-06 0.20234018619578734 0.03411041598892493
1.6869565217391305 2.5181743288394302e-05 4.87133145250934e-06 0.19679205056717483 0.03513735993989852 2.3192649768124892e-05 6.016404339360945e-06 0.19100967967949584 0.03400269574842522
1.7420289855072464 2.3198427334661164e-05 6.279259951034596e-06 0.19323002419440602 0.03818714491368314 2.1685965638363375e-05 5.069257881561116e-06 0.18807497504441273 0.02927338141418597
1.7971014492753623 1.994048796534609e-05 4.516887007487792e-06 0.17934748073413104 0.029406892973197606 2.0476478865950567e-05 4.6193094129697145e-06 0.18800608402294594 0.03351271175361416
1.8521739130434782 1.926633385798374e-05 5.126286029937459e-06 0.17305555883027934 0.03193679686190224 1.706930649087972e-05 4.1164042057371355e-06 0.1690492021660157 0.02602514152233413
1.9072463768115941 1.8241341029209236e-05 4.68099324471318e-06 0.17835580268031337 0.031150621571813367 1.7450664710379753e-05 4.54453228573656e-06 0.1733506176123916 0.028954303651058725
1.96231884057971 1.7156819456517463e-05 4.682344205478543e-06 0.16702712137748893 0.027674282719718512 1.507281337019574e-05 3.522577211984122e-06 0.16576765409759517 0.02487089001844603
2.017391304347826 1.5812249197766013e-05 3.5496504874039375e-06 0.17257689068678586 0.029672497638628968 1.430643914861656e-05 3.3998415508097866e-06 0.16443766415120453 0.02522405344848142
2.072463768115942 1.4638456372692488e-05 3.83824753665406e-06 0.16663445331724058 0.029405812771254643 1.429235861594327e-05 2.840938012699898e-06 0.1663346489031967 0.02725995439490493
2.127536231884058 1.3550184921693442e-05 2.792838672272055e-06 0.16101713204613965 0.024854936307154026 1.3409495571870595e-05 3.486413071145781e-06 0.16384411250096892 0.027286447804983172
2.1826086956521737 1.30856830809749e-05 3.3990375641832106e-06 0.15959999835300812 0.02380828795055008 1.259591600805668e-05 2.556241478088286e-06 0.16036553883971802 0.026200245057170963
2.23768115942029 1.2880755318013625e-05 3.1699470258673585e-06 0.16207740346516142 0.027051334677096434 1.1704110229563872e-05 2.7660342137811056e-06 0.15504657826988305 0.02287024601023453
2.292753623188406 1.2661764079572822e-05 2.9294026122233677e-06 0.16085111879254638 0.024363768249708137 1.1688195085842226e-05 2.9299579393579357e-06 0.15255261763346384 0.023243555861728025
2.347826086956522 1.1622562974253775e-05 2.8379021009873524e-06 0.15926255578292176 0.025984965732952392 1.0989863174974744e-05 2.599560313954233e-06 0.1533341798363217 0.02543877888287996
2.402898550724638 1.0858518208750604e-05 2.511087728586623e-06 0.15395625707679994 0.024688356053678216 1.0075402285752024e-05 2.3188553923297575e-06 0.14980478688114787 0.025978680465920587
2.457971014492754 1.0922658956064603e-05 2.9258205774995347e-06 0.15530012577776242 0.02593908174086976 9.826784961479331e-06 2.3917788260617455e-06 0.14929417138530915 0.020801311546252393
2.5130434782608697 1.0552384041425991e-05 2.7217183963306558e-06 0.1566678626822925 0.026746981420029427 9.480279165164707e-06 2.16302131691826e-06 0.14829979920918934 0.02174535706435671
2.5681159420289856 9.743343337792336e-06 2.6081749814706243e-06 0.1476160942328735 0.023634901753107684 8.808177087956112e-06 2.0020564062597832e-06 0.14671084639861715 0.023504301776685516
2.6231884057971016 9.288703718919407e-06 2.1081448661080193e-06 0.14732652763413434 0.022524171932680328 8.599695736348546e-06 2.1824436139074312e-06 0.14718166730558416 0.022912094285226274
2.6782608695652175 9.543979426315763e-06 2.410010541124843e-06 0.14999086700435446 0.024141662553419655 8.301158041449589e-06 2.0362694751962637e-06 0.14526680765209662 0.021050009349467616
2.7333333333333334 8.666878705728336e-06 2.058930946649268e-06 0.1465354391906713 0.024301978177960953 8.410793535118838e-06 2.348914108448571e-06 0.14417923393687646 0.02198227496207046
2.7884057971014493 8.512505090271861e-06 2.131208969073055e-06 0.15094053852715505 0.02130843032989964 8.005136722900187e-06 1.60823201599548e-06 0.14570000791594256 0.02293002173110836
2.8434782608695652 7.934493587758552e-06 1.7817060972562e-06 0.142966829448843 0.02068844338257297 7.975854396307624e-06 1.946544969728524e-06 0.14226452231639247 0.019858652716872153
2.898550724637681 7.994102106172558e-06 2.2461822226586544e-06 0.14424304040958133 0.024240030432958703 7.4016020179126e-06 1.929149832457251e-06 0.14404831226841128 0.021000633756343062
2.953623188405797 7.698767499287435e-06 1.7215705020765789e-06 0.1441363999636527 0.02109731057251361 7.362292133775689e-06 1.5914212188989934e-06 0.1409023425954721 0.02256761798753439
3.008695652173913 7.087540650728474e-06 1.585120927899195e-06 0.13899976719886198 0.021436604858164204 6.7640010590007484e-06 1.6325182388248908e-06 0.13846667720745215 0.018758177046079114
3.063768115942029 6.725956274735605e-06 1.5569112367764814e-06 0.13746763727593297 0.019045187787705285 6.225350988328785e-06 1.4446136003848552e-06 0.1352824767808135 0.018966849058847685
3.118840579710145 7.060277715949977e-06 1.6844936855032434e-06 0.14159772673610202 0.020346439154429425 6.593409821641641e-06 1.7593198873319864e-06 0.13837425631777264 0.0231899029072576
3.173913043478261 6.919992112850241e-06 1.694610519481315e-06 0.14102248016025049 0.01859945727792188 6.4418943760161386e-06 1.868111837325598e-06 0.13775683812175502 0.022315595352397848
3.228985507246377 6.771291512361122e-06 1.9793840220826665e-06 0.1429486682846956 0.025472569080125837 6.028603628782787e-06 1.3504395549862345e-06 0.1368825640209244 0.01983490049777677
3.284057971014493 6.593564271568424e-06 1.5167074941535896e-06 0.1399331017415399 0.022001484779622285 5.995901241437429e-06 1.4901510724571965e-06 0.1356990021545234 0.0208152941339331
3.339130434782609 6.435948412470097e-06 1.6730788665528727e-06 0.13761846089922422 0.02108577460627664 5.9379061244833756e-06 1.3943206237675189e-06 0.13300604555623532 0.020524624726076024
3.394202898550725 6.367491016939678e-06 1.7513349006237053e-06 0.14003274894599319 0.021908616710877758 5.764302443159811e-06 1.3529775538862214e-06 0.13594266429074417 0.022807804755807785
3.449275362318841 5.934448119959736e-06 1.43114433171065e-06 0.13515258479177888 0.019916788304688723 5.526326718203286e-06 1.270133713759972e-06 0.1344429081234489 0.017435681963163967
3.5043478260869567 5.629209351510942e-06 1.5090093786901654e-06 0.13772225299913052 0.02514139346195851 5.644763314341194e-06 1.4417742648852728e-06 0.13375798986488688 0.02084105429170908
3.5594202898550726 5.604469192387124e-06 1.2221157049745795e-06 0.1353597118052621 0.0212637064519147 5.079330203609562e-06 1.062032694936791e-06 0.12810193991946525 0.01632637509429039
3.6144927536231886 5.4872693976355e-06 1.3239275208515045e-06 0.1310315569288149 0.0191457192963984 5.175532672674583e-06 1.4414338536469957e-06 0.12778395618666075 0.02152185336397792
3.6695652173913045 5.374416457353189e-06 1.3365464293452112e-06 0.1337293848233932 0.02144266891495657 5.0721420031223125e-06 1.1562991401290329e-06 0.13308483510374902 0.019374048865071495
3.7246376811594204 5.390490075933546e-06 1.4051145406740584e-06 0.13415756374518578 0.021966740093782307 4.928284051977348e-06 1.1159072066457606e-06 0.1335116791908745 0.018619784761130534
3.7797101449275363 5.259766774507314e-06 1.3454332496538568e-06 0.13608470647851967 0.024209553578425882 5.0103327060806485e-06 1.3742657156441732e-06 0.13233623563319413 0.020046006829574227
3.8347826086956522 5.166904225086403e-06 1.2696933725904175e-06 0.13411300543106996 0.021456102273361848 5.0002972038769725e-06 1.4026665201496542e-06 0.13083551582805159 0.019193523226660486
3.889855072463768 5.013216480155192e-06 1.2961364438884627e-06 0.13124927028740185 0.020830898525738346 4.797320259871214e-06 1.2059925172576903e-06 0.1332035293598671 0.024021021842507335
3.944927536231884 4.85200593572462e-06 1.4446951365802354e-06 0.13423156050954538 0.019271506306096767 4.755652868720168e-06 1.2614939008573771e-06 0.13084949920877892 0.0230328255599288
4.0 4.815278979524327e-06 1.3557683661803522e-06 0.1348058807434696 0.020154626372938814 4.355910182335274e-06 1.2284958630480925e-06 0.13125882523115814 0.021460242384047135

==> StieltjesData/HistVarmiddle=100.dat <==
lambdaval Sval
0.006573577851699455 70.70411188281209
0.019774130245035198 0.0
0.032974682638370945 0.0
0.04617523503170669 0.0
0.05937578742504243 0.0
0.07257633981837817 0.0
0.08577689221171392 0.0
0.09897744460504966 0.0
0.1121779969983854 0.0
0.12537854939172113 0.0
0.1385791017850569 0.0
0.15177965417839265 0.0
0.16498020657172838 0.0
0.1781807589650641 0.0
0.19138131135839986 0.0
0.20458186375173562 0.0
0.21778241614507135 0.0
0.23098296853840708 0.0
0.24418352093174284 0.0
0.25738407332507857 0.0
0.2705846257184143 0.0
0.28378517811175 0.0
0.2969857305050858 0.0
0.31018628289842154 0.0
0.32338683529175727 0.0
0.336587387685093 0.0
0.3497879400784287 0.0
0.3629884924717645 0.0
0.37618904486510024 0.0
0.38938959725843597 0.0
0.40259014965177176 0.0
0.4157907020451075 0.0
0.4289912544384432 0.0
0.44219180683177894 0.0
0.4553923592251147 0.0
0.46859291161845046 0.0
0.4817934640117862 0.0
0.4949940164051219 0.0
0.5081945687984577 0.0
0.5213951211917934 0.0
0.5345956735851292 0.0
0.5477962259784649 0.0
0.5609967783718006 0.0
0.5741973307651363 0.0
0.5873978831584722 0.0
0.6005984355518079 0.0
0.6137989879451436 0.0
0.6269995403384794 0.0
0.6402000927318151 0.0
0.6534006451251508 0.0
0.6666011975184866 0.0
0.6798017499118223 0.0
0.693002302305158 0.0
0.7062028546984939 0.0
0.7194034070918296 0.0
0.7326039594851653 0.0
0.745804511878501 0.0
0.7590050642718368 0.0
0.7722056166651725 0.0
0.7854061690585082 0.0
0.7986067214518441 0.0
0.8118072738451798 0.0
0.8250078262385155 0.0
0.8382083786318513 0.0
0.851408931025187 0.0
0.8646094834185227 0.0
0.8778100358118585 0.0
0.8910105882051942 0.0
0.9042111405985299 0.0
0.9174116929918658 0.0
0.9306122453852015 0.0
0.9438127977785372 0.0
0.957013350171873 0.0
0.9702139025652087 0.0
0.9834144549585444 0.0
0.9966150073518801 0.0
1.009815559745216 0.0
1.0230161121385517 0.0
1.0362166645318875 0.0
1.0494172169252232 0.0
1.062617769318559 0.0
1.0758183217118948 0.0
1.0890188741052305 0.0
1.1022194264985663 0.0
1.115419978891902 0.0
1.1286205312852378 0.0
1.1418210836785734 0.0
1.1550216360719092 0.0
1.168222188465245 0.0
1.1814227408585807 0.0
1.1946232932519165 0.0
1.2078238456452521 0.0
1.221024398038588 0.0
1.2342249504319236 0.0
1.2474255028252594 0.0
1.260626055218595 0.0
1.273826607611931 0.0
1.2870271600052667 0.0
1.3002277123986024 0.0
1.3134282647919382 0.0
1.3266288171852738 0.0
1.3398293695786097 0.0
1.3530299219719453 0.0
1.3662304743652811 0.0
1.3794310267586167 0.0
1.3926315791519526 0.05050293705915112
1.4058321315452884 0.0
1.419032683938624 0.0
1.4322332363319599 0.0
1.4454337887252955 0.0
1.4586343411186313 0.0
1.471834893511967 0.0
1.4850354459053028 0.0
1.4982359982986386 0.10100587411830395
1.5114365506919742 0.0
1.52463710308531 0.0
1.5378376554786457 0.0
1.5510382078719815 0.0
1.5642387602653172 0.05050293705915112
1.577439312658653 0.0
1.5906398650519888 0.0
1.6038404174453245 0.0
1.6170409698386603 0.10100587411830395
1.630241522231996 0.0
1.6434420746253318 0.0
1.6566426270186674 0.0
1.6698431794120032 0.05050293705915197
1.6830437318053388 0.0
1.6962442841986747 0.05050293705915112
1.7094448365920105 0.0
1.7226453889853461 0.0
1.735845941378682 0.0
1.7490464937720176 0.05050293705915112
1.7622470461653534 0.0
1.775447598558689 0.0
1.788648150952025 0.05050293705915197
1.8018487033453605 0.0
1.8150492557386964 0.0
1.8282498081320322 0.05050293705915197
1.8414503605253678 0.05050293705915112
1.8546509129187037 0.05050293705915197
1.8678514653120393 0.0
1.8810520177053751 0.0
1.8942525700987107 0.0
1.9074531224920466 0.05050293705915112
1.9206536748853824 0.0
1.933854227278718 0.05050293705915112
1.9470547796720539 0.0
1.9602553320653895 0.05050293705915112
1.9734558844587253 0.0
1.986656436852061 0.0
1.9998569892453968 0.0
2.0130575416387324 0.05050293705915112
2.0262580940320682 0.0
2.0394586464254036 0.0
2.0526591988187395 0.05050293705915112
2.0658597512120753 0.05050293705915112
2.079060303605411 0.0
2.0922608559987466 0.0
2.1054614083920824 0.05050293705915112
2.1186619607854182 0.0
2.131862513178754 0.0
2.14506306557209 0.05050293705915282
2.1582636179654253 0.0
2.171464170358761 0.0
2.184664722752097 0.0
2.197865275145433 0.0
2.2110658275387682 0.05050293705915112
2.224266379932104 0.0
2.23746693232544 0.0
2.2506674847187758 0.05050293705915112
2.2638680371121116 0.0
2.277068589505447 0.05050293705915112
2.290269141898783 0.0
2.3034696942921187 0.05050293705915112
2.3166702466854545 0.0
2.3298707990787904 0.0
2.3430713514721258 0.0
2.3562719038654616 0.10100587411830224
2.3694724562587974 0.0
2.3826730086521333 0.0
2.3958735610454687 0.05050293705915112
2.4090741134388045 0.0
2.4222746658321404 0.05050293705915112
2.435475218225476 0.0
2.448675770618812 0.0
2.4618763230121474 0.0
2.4750768754054833 0.0
2.488277427798819 0.0
2.501477980192155 0.0
2.5146785325854903 0.0
2.527879084978826 0.05050293705915112
2.541079637372162 0.0
2.554280189765498 0.05050293705915112
2.5674807421588337 0.0
2.580681294552169 0.05050293705915112
2.593881846945505 0.05050293705915112
2.607082399338841 0.0
2.6202829517321766 0.05050293705915282
2.633483504125512 0.0
2.646684056518848 0.0
2.6598846089121837 0.0
2.6730851613055195 0.05050293705915112
2.6862857136988554 0.0
2.699486266092191 0.0
2.7126868184855266 0.0
2.7258873708788625 0.05050293705915112
2.7390879232721983 0.0
2.7522884756655337 0.05050293705915112
2.7654890280588695 0.0
2.7786895804522054 0.05050293705915112
2.791890132845541 0.05050293705915112
2.805090685238877 0.0
2.8182912376322125 0.0
2.8314917900255483 0.05050293705915112
2.844692342418884 0.0
2.85789289481222 0.0
2.871093447205556 0.10100587411830564
2.884293999598891 0.0
2.897494551992227 0.0
2.910695104385563 0.0
2.9238956567788987 0.0
2.937096209172234 0.0
2.95029676156557 0.05050293705915112
2.963497313958906 0.0
2.9766978663522417 0.05050293705915112
2.9898984187455775 0.0
3.003098971138913 0.05050293705915112
3.0162995235322487 0.05050293705915112
3.0295000759255846 0.0
3.0427006283189204 0.0
3.055901180712256 0.0
3.0691017331055916 0.05050293705915112
3.0823022854989275 0.0
3.0955028378922633 0.0
3.108703390285599 0.0
3.1219039426789346 0.05050293705915112
3.1351044950722704 0.0
3.1483050474656062 0.0
3.161505599858942 0.05050293705915112
3.174706152252278 0.0
3.1879067046456133 0.0
3.201107257038949 0.05050293705915112
3.214307809432285 0.0
3.227508361825621 0.05050293705915282
3.2407089142189562 0.0
3.253909466612292 0.0
3.267110019005628 0.0
3.2803105713989638 0.0
3.2935111237922996 0.05050293705915282
3.306711676185635 0.0
3.319912228578971 0.0
3.3331127809723067 0.0
3.3463133333656425 0.0
3.359513885758978 0.05050293705915112
3.3727144381523138 0.0
3.3859149905456496 0.0
3.3991155429389854 0.0
3.4123160953323213 0.05050293705915282
3.4255166477256567 0.05050293705915112
3.4387172001189925 0.0
3.4519177525123284 0.05050293705915112
3.465118304905664 0.0
3.4783188572989996 0.0
3.4915194096923354 0.05050293705915112
3.5047199620856713 0.0
3.517920514479007 0.05050293705915112
3.531121066872343 0.0
3.5443216192656783 0.0
3.557522171659014 0.0
3.57072272405235 0.05050293705915112
3.583923276445686 0.0
3.5971238288390213 0.0
3.610324381232357 0.05050293705915112
3.623524933625693 0.0
3.636725486019029 0.0
3.6499260384123646 0.05050293705915282
3.6631265908057 0.0
3.676327143199036 0.0
3.6895276955923717 0.05050293705915112
3.7027282479857075 0.0
3.7159288003790434 0.0
3.729129352772379 0.05050293705915112
3.7423299051657146 0.0
3.7555304575590505 0.0
3.7687310099523863 0.0
3.7819315623457217 0.0
3.7951321147390575 0.0
3.8083326671323934 0.05050293705915112
3.821533219525729 0.0
3.834733771919065 0.0
3.8479343243124005 0.0
3.8611348767057363 0.0
3.874335429099072 0.05050293705915112
3.887535981492408 0.0
3.9007365338857434 0.0
3.913937086279079 0.0
3.927137638672415 0.0
3.940338191065751 0.05050293705915112
3.9535387434590867 0.0
3.966739295852422 0.0
3.979939848245758 0.05050293705915112
3.993140400639094 0.0
4.00634095303243 0.0
4.0195415054257655 0.0
4.032742057819101 0.05050293705915112
4.045942610212437 0.0
4.059143162605772 0.0
4.072343714999108 0.0
4.085544267392444 0.05050293705915112
4.09874481978578 0.0
4.1119453721791155 0.0
4.125145924572451 0.05050293705915112
4.138346476965787 0.0
4.151547029359123 0.0
4.164747581752459 0.0
4.177948134145794 0.05050293705915112
4.19114868653913 0.0
4.2043492389324655 0.0
4.217549791325801 0.0
4.230750343719137 0.0
4.243950896112473 0.05050293705915112
4.257151448505809 0.0
4.270352000899145 0.05050293705915112
4.2835525532924805 0.0
4.2967531056858155 0.0
4.309953658079151 0.0
4.323154210472487 0.0
4.336354762865823 0.05050293705915112
4.349555315259159 0.0
4.362755867652495 0.0
4.3759564200458305 0.0
4.389156972439166 0.05050293705915112
4.402357524832502 0.0
4.415558077225837 0.05050293705915112
4.428758629619173 0.0
4.441959182012509 0.0
4.455159734405845 0.0
4.4683602867991805 0.05050293705915112
4.481560839192516 0.0
4.494761391585852 0.0
4.507961943979188 0.0
4.521162496372524 0.0
4.534363048765859 0.05050293705915112
4.547563601159195 0.0
4.5607641535525305 0.0
4.573964705945866 0.0
4.587165258339202 0.0
4.600365810732538 0.0
4.613566363125874 0.0
4.62676691551921 0.05050293705915112
4.6399674679125456 0.0
4.653168020305881 0.0
4.666368572699216 0.0
4.679569125092552 0.0
4.692769677485888 0.05050293705915112
4.705970229879224 0.0
4.71917078227256 0.05050293705915112
4.7323713346658955 0.0
4.745571887059231 0.0
4.758772439452567 0.0
4.771972991845903 0.0
4.785173544239238 0.0
4.798374096632574 0.05050293705915112
4.81157464902591 0.0
4.8247752014192455 0.0
4.837975753812581 0.0
4.851176306205917 0.0
4.864376858599253 0.05050293705915112
4.877577410992589 0.0
4.890777963385925 0.0
4.90397851577926 0.0
4.9171790681725955 0.0
4.930379620565931 0.0
4.943580172959267 0.0
4.956780725352603 0.0
4.969981277745939 0.05050293705915112
4.983181830139275 0.0
4.996382382532611 0.0
5.009582934925946 0.050502937059154526
5.022783487319281 0.0
5.035984039712617 0.0
5.049184592105953 0.0
5.062385144499289 0.0
5.075585696892625 0.0
5.088786249285961 0.0
5.101986801679296 0.0
5.115187354072632 0.0
5.128387906465968 0.050502937059154526
5.141588458859303 0.0
5.154789011252639 0.05050293705915112
5.167989563645975 0.0
5.181190116039311 0.0
5.194390668432646 0.0
5.207591220825982 0.0
5.220791773219318 0.0
5.233992325612654 0.05050293705915112
5.24719287800599 0.0
5.260393430399325 0.0
5.273593982792661 0.0
5.286794535185996 0.0
5.299995087579332 0.0
5.313195639972668 0.0
5.326396192366004 0.0
5.33959674475934 0.0
5.352797297152676 0.0
5.3659978495460114 0.0
5.379198401939346 0.0
5.392398954332682 0.0
5.405599506726018 0.05050293705915112
5.418800059119354 0.0
5.43200061151269 0.05050293705915112
5.445201163906026 0.0
5.458401716299361 0.0
5.471602268692697 0.0
5.484802821086033 0.0
5.498003373479368 0.0
5.511203925872704 0.0
5.52440447826604 0.05050293705915112
5.537605030659376 0.0
5.550805583052711 0.05050293705915112
5.564006135446047 0.0
5.577206687839383 0.0
5.590407240232719 0.0
5.603607792626055 0.0
5.616808345019391 0.0
5.630008897412726 0.0
5.643209449806061 0.0
5.656410002199397 0.05050293705915112
5.669610554592733 0.0
5.682811106986069 0.0
5.696011659379405 0.0
5.709212211772741 0.0
5.7224127641660765 0.0
5.735613316559412 0.0
5.748813868952747 0.0
5.762014421346083 0.05050293705915112
5.775214973739419 0.0
5.788415526132755 0.0
5.801616078526091 0.0
5.8148166309194265 0.0
5.828017183312762 0.0
5.841217735706098 0.0
5.854418288099434 0.0
5.867618840492769 0.0
5.880819392886105 0.0
5.894019945279441 0.05050293705915112
5.9072204976727765 0.0
5.920421050066112 0.0
5.933621602459448 0.0
5.946822154852784 0.0
5.96002270724612 0.0
5.973223259639456 0.0
5.986423812032791 0.0
5.9996243644261265 0.0
6.012824916819462 0.05050293705915112
6.026025469212798 0.0
6.039226021606134 0.0
6.05242657399947 0.0
6.065627126392806 0.05050293705915112
6.0788276787861415 0.0
6.092028231179477 0.0
6.105228783572812 0.0
6.118429335966148 0.0
6.131629888359484 0.0
6.14483044075282 0.0
6.158030993146156 0.0
6.1712315455394915 0.0
6.184432097932827 0.0
6.197632650326163 0.05050293705915112
6.210833202719499 0.0
6.224033755112834 0.0
6.23723430750617 0.0
6.250434859899506 0.0
6.2636354122928415 0.0
6.276835964686177 0.0
6.290036517079513 0.0
6.303237069472849 0.0
6.316437621866185 0.0
6.329638174259521 0.0
6.3428387266528565 0.0
6.3560392790461915 0.0
6.369239831439527 0.0
6.382440383832863 0.0
6.395640936226199 0.0
6.408841488619535 0.0
6.422042041012871 0.05050293705915112
6.4352425934062065 0.0
6.448443145799542 0.0
6.461643698192878 0.0
6.474844250586213 0.0
6.488044802979549 0.0
6.501245355372885 0.0
6.514445907766221 0.0
6.5276464601595565 0.0
6.540847012552892 0.0
6.554047564946228 0.0
6.567248117339564 0.0
6.5804486697329 0.0
6.593649222126235 0.05050293705915112


==> StieltjesData/HistVarmiddle=1000.dat <==
lambdaval Sval
0.006573577851700206 86.91191067940568
0.01053160842899268 8.75856464211065
0.014489639006285153 7.074225287858602
0.018447669583577627 5.895187739882166
0.022405700160870103 4.884584127330942
0.026363730738162575 4.210848385630122
0.030321761315455047 3.5371126439292966
0.034279791892747526 3.0318108376536883
0.03823782247004 2.863376902228483
0.04219585304733247 2.6949429668032785
0.04615388362462494 2.3580750959528642
0.05011191420191742 2.3580750959528682
0.05406994477920989 2.1896411605276636
0.058027975356502365 1.8527732896772504
0.061986005933794844 2.0212072251024624
0.06594403651108731 1.684339354252046
0.06990206708837979 1.5159054188268413
0.07386009766567227 1.5159054188268468
0.07781812824296473 1.5159054188268413
0.08177615882025721 1.684339354252052
0.08573418939754968 1.1790375479764321
0.08969221997484216 1.3474714834016368
0.09365025055213463 1.5159054188268468
0.0976082811294271 1.3474714834016368
0.10156631170671958 1.0106036125512274
0.10552434228401206 1.5159054188268468
0.10948237286130452 0.842169677126023
0.113440403438597 1.0106036125512274
0.11739843401588948 1.0106036125512312
0.12135646459318195 1.1790375479764363
0.1253144951704744 0.842169677126026
0.12927252574776688 1.010603612551224
0.13323055632505937 0.842169677126026
0.13718858690235183 1.010603612551224
0.14114661747964433 1.0106036125512312
0.1451046480569368 1.0106036125512312
0.14906267863422926 1.010603612551224
0.15302070921152175 0.6737357417008207
0.15697873978881421 1.0106036125512312
0.16093677036610668 0.6737357417008207
0.16489480094339914 0.6737357417008161
0.16885283152069164 0.842169677126026
0.1728108620979841 1.1790375479764363
0.17676889267527657 0.505301806275612
0.18072692325256906 0.842169677126026
0.18468495382986153 0.5053018062756156
0.188642984407154 0.8421696771260201
0.19260101498444648 0.6737357417008207
0.19655904556173895 0.6737357417008207
0.2005170761390314 0.505301806275612
0.2044751067163239 0.842169677126026
0.20843313729361637 0.6737357417008207
0.21239116787090884 0.6737357417008161
0.21634919844820133 0.5053018062756156
0.2203072290254938 0.842169677126026
0.22426525960278626 0.505301806275612
0.22822329018007875 0.6737357417008207
0.23218132075737122 0.6737357417008207
0.23613935133466368 0.5053018062756156
0.24009738191195615 0.505301806275612
0.24405541248924864 0.6737357417008207
0.2480134430665411 0.5053018062756192
0.25197147364383354 0.505301806275612
0.25592950422112604 0.505301806275612
0.25988753479841853 0.505301806275612
0.263845565375711 0.5053018062756192
0.26780359595300346 0.6737357417008161
0.27176162653029595 0.6737357417008161
0.27571965710758845 0.3368678708504127
0.2796776876848809 0.33686787085040804
0.2836357182621734 0.6737357417008161
0.28759374883946587 0.6737357417008254
0.2915517794167583 0.16843393542520402
0.2955098099940508 0.6737357417008161
0.2994678405713433 0.5053018062756192
0.30342587114863573 0.505301806275612
0.3073839017259282 0.33686787085040804
0.3113419323032207 0.3368678708504127
0.31529996288051315 0.33686787085040804
0.31925799345780564 0.6737357417008254
0.3232160240350981 0.33686787085040804
0.3271740546123906 0.33686787085040804
0.33113208518968307 0.5053018062756192
0.3350901157669755 0.505301806275612
0.339048146344268 0.33686787085040804
0.3430061769215605 0.5053018062756192
0.34696420749885293 0.33686787085040804
0.3509222380761454 0.505301806275612
0.3548802686534379 0.5053018062756192
0.35883829923073035 0.505301806275612
0.36279632980802284 0.33686787085040804
0.36675436038531534 0.3368678708504127
0.3707123909626078 0.33686787085040804
0.37467042153990027 0.33686787085040804
0.37862845211719276 0.5053018062756192
0.3825864826944852 0.33686787085040804
0.3865445132717777 0.505301806275612
0.3905025438490702 0.5053018062756192
0.3944605744263626 0.33686787085040804
0.3984186050036551 0.33686787085040804
0.4023766355809476 0.3368678708504127
0.40633466615824004 0.33686787085040804
0.41029269673553254 0.33686787085040804
0.41425072731282503 0.3368678708504127
0.41820875789011747 0.33686787085040804
0.42216678846740996 0.33686787085040804
0.42612481904470245 0.16843393542520635
0.4300828496219949 0.6737357417008161
0.4340408801992874 0.16843393542520402
0.4379989107765799 0.3368678708504127
0.4419569413538723 0.33686787085040804
0.4459149719311648 0.505301806275612
0.4498730025084573 0.3368678708504127
0.45383103308574974 0.16843393542520402
0.45778906366304223 0.5053018062756192
0.46174709424033467 0.33686787085040804
0.46570512481762716 0.16843393542520402
0.46966315539491965 0.3368678708504127
0.4736211859722121 0.16843393542520402
0.4775792165495046 0.33686787085040804
0.4815372471267971 0.3368678708504127
0.4854952777040895 0.16843393542520402
0.489453308281382 0.33686787085040804
0.4934113388586745 0.3368678708504127
0.49736936943596693 0.3368678708504127
0.5013274000132594 0.16843393542520402
0.5052854305905519 0.505301806275612
0.5092434611678444 0.16843393542520402
0.5132014917451369 0.33686787085040804
0.5171595223224293 0.16843393542520402
0.5211175528997218 0.3368678708504175
0.5250755834770142 0.505301806275612
0.5290336140543067 0.33686787085040804
0.5329916446315992 0.16843393542520402
0.5369496752088917 0.16843393542520402
0.5409077057861842 0.33686787085040804
0.5448657363634767 0.16843393542520874
0.5488237669407691 0.33686787085040804
0.5527817975180616 0.16843393542520402
0.556739828095354 0.33686787085040804
0.5606978586726465 0.33686787085040804
0.564655889249939 0.0
0.5686139198272315 0.3368678708504175
0.5725719504045239 0.33686787085040804
0.5765299809818164 0.16843393542520402
0.5804880115591089 0.33686787085040804
0.5844460421364014 0.33686787085040804
0.5884040727136939 0.16843393542520402
0.5923621032909864 0.3368678708504175
0.5963201338682788 0.33686787085040804
0.6002781644455712 0.16843393542520402
0.6042361950228637 0.16843393542520402
0.6081942256001562 0.16843393542520402
0.6121522561774487 0.16843393542520402
0.6161102867547412 0.3368678708504175
0.6200683173320336 0.16843393542520402
0.6240263479093261 0.33686787085040804
0.6279843784866186 0.33686787085040804
0.6319424090639111 0.505301806275612
0.6359004396412036 0.0
0.639858470218496 0.16843393542520402
0.6438165007957884 0.0
0.6477745313730809 0.33686787085040804
0.6517325619503734 0.33686787085040804
0.6556905925276659 0.16843393542520402
0.6596486231049584 0.3368678708504175
0.6636066536822508 0.16843393542520402
0.6675646842595433 0.16843393542520402
0.6715227148368358 0.33686787085040804
0.6754807454141283 0.16843393542520402
0.6794387759914208 0.16843393542520402
0.6833968065687133 0.16843393542520874
0.6873548371460056 0.33686787085040804
0.6913128677232981 0.16843393542520402
0.6952708983005906 0.16843393542520402
0.6992289288778831 0.16843393542520402
0.7031869594551756 0.33686787085040804
0.7071449900324681 0.16843393542520874
0.7111030206097605 0.33686787085040804
0.715061051187053 0.0
0.7190190817643455 0.33686787085040804
0.722977112341638 0.0
0.7269351429189305 0.0
0.730893173496223 0.3368678708504175
0.7348512040735153 0.33686787085040804
0.7388092346508078 0.16843393542520402
0.7427672652281003 0.16843393542520402
0.7467252958053928 0.0
0.7506833263826853 0.33686787085040804
0.7546413569599778 0.16843393542520874
0.7585993875372702 0.16843393542520402
0.7625574181145627 0.16843393542520402
0.7665154486918552 0.16843393542520402
0.7704734792691477 0.33686787085040804
0.7744315098464402 0.0
0.7783895404237325 0.33686787085040804
0.782347571001025 0.16843393542520402
0.7863056015783175 0.33686787085040804
0.79026363215561 0.16843393542520402
0.7942216627329025 0.33686787085040804
0.798179693310195 0.0
0.8021377238874874 0.16843393542520402
0.8060957544647799 0.33686787085040804
0.8100537850420724 0.16843393542520402
0.8140118156193649 0.0
0.8179698461966574 0.16843393542520402
0.8219278767739499 0.16843393542520874
0.8258859073512422 0.16843393542520402
0.8298439379285347 0.33686787085040804
0.8338019685058272 0.0
0.8377599990831197 0.16843393542520402
0.8417180296604122 0.33686787085040804
0.8456760602377047 0.3368678708504175
0.8496340908149971 0.16843393542520402
0.8535921213922896 0.0
0.8575501519695821 0.16843393542520402
0.8615081825468746 0.16843393542520402
0.865466213124167 0.16843393542520402
0.8694242437014595 0.16843393542520874
0.8733822742787519 0.0
0.8773403048560444 0.16843393542520402
0.8812983354333369 0.33686787085040804
0.8852563660106294 0.16843393542520402
0.8892143965879219 0.0
0.8931724271652144 0.0
0.8971304577425068 0.16843393542520402
0.9010884883197993 0.33686787085040804
0.9050465188970918 0.16843393542520402
0.9090045494743842 0.16843393542520402
0.9129625800516767 0.16843393542520874
0.9169206106289691 0.16843393542520402
0.9208786412062616 0.16843393542520402
0.9248366717835541 0.16843393542520402
0.9287947023608466 0.16843393542520402
0.9327527329381391 0.16843393542520402
0.9367107635154316 0.16843393542520874
0.940668794092724 0.16843393542520402
0.9446268246700165 0.16843393542520402
0.948584855247309 0.0
0.9525428858246014 0.16843393542520402
0.9565009164018939 0.16843393542520402
0.9604589469791864 0.3368678708504175
0.9644169775564788 0.16843393542520402
0.9683750081337713 0.0
0.9723330387110638 0.16843393542520402
0.9762910692883563 0.16843393542520402
0.9802490998656488 0.16843393542520402
0.9842071304429413 0.0
0.9881651610202337 0.16843393542520402
0.9921231915975262 0.0
0.9960812221748186 0.16843393542520402
1.0000392527521111 0.16843393542520874
1.0039972833294035 0.16843393542519927
1.0079553139066961 0.16843393542520874
1.0119133444839885 0.0
1.0158713750612811 0.16843393542520874
1.0198294056385735 0.16843393542520874
1.0237874362158659 0.16843393542519927
1.0277454667931585 0.16843393542520874
1.0317034973704509 0.16843393542519927
1.0356615279477435 0.16843393542520874
1.0396195585250358 0.16843393542520874
1.0435775891023282 0.0
1.0475356196796208 0.16843393542520874
1.0514936502569132 0.0
1.0554516808342058 0.0
1.0594097114114982 0.16843393542519927
1.0633677419887908 0.16843393542520874
1.0673257725660832 0.16843393542520874
1.0712838031433756 0.0
1.0752418337206682 0.3368678708504175
1.0791998642979606 0.0
1.0831578948752532 0.0
1.0871159254525455 0.3368678708504175
1.091073956029838 0.16843393542519927
1.0950319866071305 0.16843393542520874
1.098990017184423 0.16843393542519927
1.1029480477617155 0.0
1.106906078339008 0.0
1.1108641089163005 0.16843393542520874
1.1148221394935929 0.0
1.1187801700708853 0.16843393542519927
1.1227382006481779 0.16843393542520874
1.1266962312254702 0.0
1.1306542618027628 0.16843393542520874
1.1346122923800552 0.16843393542520874
1.1385703229573476 0.0
1.1425283535346402 0.16843393542520874
1.1464863841119326 0.16843393542519927
1.1504444146892252 0.16843393542520874
1.1544024452665176 0.0
1.15836047584381 0.0
1.1623185064211026 0.0
1.166276536998395 0.16843393542519927
1.1702345675756876 0.16843393542520874
1.17419259815298 0.16843393542519927
1.1781506287302725 0.0
1.182108659307565 0.16843393542520874
1.1860666898848573 0.16843393542519927
1.19002472046215 0.16843393542520874
1.1939827510394423 0.0
1.197940781616735 0.16843393542520874
1.2018988121940273 0.16843393542520874
1.2058568427713197 0.0
1.2098148733486123 0.16843393542520874
1.2137729039259046 0.0
1.2177309345031972 0.16843393542520874
1.2216889650804896 0.16843393542519927
1.2256469956577822 0.16843393542520874
1.2296050262350746 0.0
1.233563056812367 0.16843393542519927
1.2375210873896596 0.16843393542520874
1.241479117966952 0.0
1.2454371485442446 0.0
1.249395179121537 0.16843393542520874
1.2533532096988294 0.0
1.257311240276122 0.0
1.2612692708534143 0.0
1.265227301430707 0.16843393542520874
1.2691853320079993 0.16843393542520874
1.2731433625852917 0.0
1.2771013931625843 0.0
1.2810594237398767 0.16843393542519927
1.2850174543171693 0.3368678708504175
1.2889754848944617 0.0
1.2929335154717543 0.0
1.2968915460490467 0.0
1.300849576626339 0.16843393542519927
1.3048076072036316 0.16843393542520874
1.308765637780924 0.0
1.3127236683582166 0.16843393542520874
1.316681698935509 0.16843393542520874
1.3206397295128014 0.0
1.324597760090094 0.0
1.3285557906673864 0.16843393542519927
1.332513821244679 0.0
1.3364718518219714 0.16843393542519927
1.340429882399264 0.0
1.3443879129765564 0.0
1.3483459435538487 0.33686787085039854
1.3523039741311413 0.0
1.3562620047084337 0.16843393542519927
1.3602200352857263 0.0
1.3641780658630187 0.16843393542520874
1.368136096440311 0.0
1.3720941270176037 0.16843393542520874
1.376052157594896 0.16843393542519927
1.3800101881721887 0.16843393542520874
1.383968218749481 0.0
1.3879262493267737 0.0
1.391884279904066 0.16843393542520874
1.3958423104813584 0.0
1.399800341058651 0.16843393542520874
1.4037583716359434 0.0
1.407716402213236 0.0
1.4116744327905284 0.16843393542520874
1.4156324633678208 0.0
1.4195904939451134 0.16843393542520874
1.4235485245224058 0.16843393542519927
1.4275065550996984 0.0
1.4314645856769908 0.0
1.4354226162542831 0.16843393542519927
1.4393806468315757 0.0
1.4433386774088681 0.0
1.4472967079861607 0.16843393542520874
1.451254738563453 0.0
1.4552127691407457 0.16843393542520874
1.459170799718038 0.16843393542520874
1.4631288302953305 0.0
1.467086860872623 0.0
1.4710448914499155 0.0
1.475002922027208 0.0
1.4789609526045004 0.16843393542520874
1.4829189831817928 0.0
1.4868770137590854 0.16843393542520874
1.4908350443363778 0.16843393542519927
1.4947930749136704 0.0
1.4987511054909628 0.16843393542519927
1.5027091360682554 0.0
1.5066671666455478 0.0
1.5106251972228402 0.16843393542519927
1.5145832278001328 0.0
1.5185412583774252 0.0
1.5224992889547178 0.0
1.5264573195320101 0.16843393542520874
1.5304153501093025 0.16843393542519927
1.5343733806865951 0.0
1.5383314112638875 0.16843393542519927
1.54228944184118 0.0
1.5462474724184725 0.0
1.5502055029957649 0.16843393542519927
1.5541635335730575 0.0
1.5581215641503499 0.16843393542519927
1.5620795947276425 0.0
1.5660376253049348 0.0
1.5699956558822274 0.0
1.5739536864595198 0.0
1.5779117170368122 0.16843393542519927
1.5818697476141048 0.0
1.5858277781913972 0.0
1.5897858087686898 0.16843393542520874
1.5937438393459822 0.0
1.5977018699232746 0.16843393542519927
1.6016599005005672 0.0
1.6056179310778596 0.0
1.6095759616551522 0.0
1.6135339922324445 0.16843393542519927
1.6174920228097371 0.16843393542520874
1.6214500533870295 0.0
1.625408083964322 0.0
1.6293661145416145 0.16843393542520874
1.633324145118907 0.0
1.6372821756961995 0.0
1.6412402062734919 0.0
1.6451982368507843 0.0
1.6491562674280769 0.0
1.6531142980053692 0.16843393542519927
1.6570723285826618 0.16843393542520874
1.6610303591599542 0.0
1.6649883897372466 0.16843393542519927
1.6689464203145392 0.0
1.6729044508918316 0.0
1.6768624814691242 0.0
1.6808205120464166 0.0
1.6847785426237092 0.16843393542520874
1.6887365732010016 0.0
1.692694603778294 0.0
1.6966526343555866 0.0
1.700610664932879 0.0
1.7045686955101715 0.0
1.708526726087464 0.16843393542520874
1.7124847566647563 0.0
1.716442787242049 0.0
1.7204008178193413 0.0
1.724358848396634 0.0
1.7283168789739263 0.0
1.7322749095512189 0.16843393542520874
1.7362329401285113 0.0
1.7401909707058036 0.0
1.7441490012830962 0.0
1.7481070318603886 0.16843393542519927
1.7520650624376812 0.0
1.7560230930149736 0.16843393542520874
1.759981123592266 0.16843393542519927
1.7639391541695586 0.0
1.767897184746851 0.16843393542519927
1.7718552153241436 0.0
1.775813245901436 0.0
1.7797712764787286 0.0
1.783729307056021 0.0
1.7876873376333133 0.0
1.791645368210606 0.0
1.7956033987878983 0.16843393542519927
1.799561429365191 0.0
1.8035194599424833 0.0
1.8074774905197757 0.0
1.8114355210970683 0.0
1.8153935516743607 0.0
1.8193515822516533 0.16843393542520874
1.8233096128289457 0.0
1.827267643406238 0.0
1.8312256739835306 0.0
1.835183704560823 0.0
1.8391417351381156 0.0
1.843099765715408 0.0
1.8470577962927006 0.0
1.851015826869993 0.0
1.8549738574472854 0.0
1.858931888024578 0.16843393542520874
1.8628899186018704 0.0
1.866847949179163 0.0
1.8708059797564554 0.0
1.8747640103337477 0.0
1.8787220409110403 0.0
1.8826800714883327 0.0
1.8866381020656253 0.0
1.8905961326429177 0.0
1.8945541632202103 0.0
1.8985121937975027 0.0
1.902470224374795 0.16843393542519927
1.9064282549520877 0.0
1.91038628552938 0.0
1.9143443161066727 0.0
1.918302346683965 0.0
1.9222603772612574 0.16843393542519927
1.92621840783855 0.0
1.9301764384158424 0.0
1.934134468993135 0.0
1.9380924995704274 0.0
1.9420505301477198 0.16843393542519927
1.9460085607250124 0.0
1.9499665913023048 0.0
1.9539246218795974 0.0
1.9578826524568897 0.0
1.9618406830341824 0.0
1.9657987136114747 0.0
1.9697567441887671 0.0
1.9737147747660597 0.0
1.977672805343352 0.0
1.9816308359206447 0.16843393542521817


==> StieltjesData/HistVarmiddle=10000.dat <==
lambdaval Sval
0.014868481431355371 25.058069224225182
0.017209709965034653 33.315842036753935
0.019550938498713935 31.892088103559274
0.02189216703239322 25.62757079750303
0.024233395566072503 19.932555064724575
0.026574624099751785 6.549268092695208
0.02891585263343107 0.0
0.03125708116711035 1.9932555064724577
0.033598309700789634 1.9932555064724577
0.03593953823446892 3.41700943966707
0.0382807667681482 2.5627570797502948
0.04062199530182749 2.5627570797503028
0.04296322383550677 3.1322586530281478
0.04530445236918605 2.27800629311138
0.047645680902865334 2.5627570797503028
0.049986909436544616 2.5627570797503028
0.0523281379702239 2.5627570797503028
0.05466936650390318 1.9932555064724577
0.05701059503758246 2.5627570797503028
0.059351823571261744 2.27800629311138
0.061693052104941026 2.2780062931113663
0.06403428063862032 2.278006293111394
0.06637550917229959 2.562757079750287
0.06871673770597889 1.708504719833545
0.07105796623965815 1.708504719833525
0.07339919477333745 2.562757079750318
0.07574042330701672 1.708504719833525
0.07808165184069601 1.708504719833535
0.0804228803743753 1.708504719833535
0.08276410890805458 2.27800629311138
0.08510533744173386 1.708504719833535
0.08744656597541314 1.9932555064724577
0.08978779450909243 1.708504719833535
0.09212902304277171 1.4237539331946127
0.09447025157645099 1.9932555064724577
0.09681148011013027 1.9932555064724577
0.09915270864380955 1.4237539331946127
0.10149393717748884 1.708504719833535
0.10383516571116812 1.4237539331946127
0.1061763942448474 1.4237539331946127
0.10851762277852668 1.708504719833525
0.11085885131220598 1.4237539331946127
0.11320007984588526 1.708504719833535
0.11554130837956454 0.8542523599167675
0.11788253691324382 1.4237539331946127
0.1202237654469231 1.9932555064724577
0.12256499398060239 1.4237539331946127
0.12490622251428167 1.4237539331946127
0.12724745104796095 1.423753933194621
0.12958867958164022 1.4237539331946043
0.13192990811531952 1.4237539331946043
0.1342711366489988 1.139003146555697
0.13661236518267808 1.423753933194621
0.13895359371635735 1.4237539331946043
0.14129482225003664 1.4237539331946043
0.14363605078371594 1.708504719833525
0.14597727931739524 0.8542523599167827
0.14831850785107448 1.4237539331946043
0.15065973638475377 0.8542523599167625
0.15300096491843307 1.4237539331946043
0.15534219345211236 1.1390031465557104
0.1576834219857916 1.708504719833525
0.1600246505194709 1.1390031465556831
0.1623658790531502 1.1390031465556831
0.1647071075868295 1.1390031465556831
0.1670483361205088 1.1390031465557104
0.16938956465418803 1.4237539331946043
0.17173079318786733 0.8542523599167625
0.17407202172154662 1.1390031465556831
0.17641325025522592 1.4237539331946378
0.17875447878890516 1.4237539331946043
0.18109570732258445 0.5695015732778416
0.18343693585626375 1.1390031465556831
0.18577816438994305 1.1390031465557104
0.1881193929236223 1.4237539331946043
0.19046062145730158 0.8542523599167625
0.19280184999098088 1.1390031465556831
0.19514307852466017 1.1390031465557104
0.19748430705833941 0.8542523599167625
0.1998255355920187 0.8542523599167625
0.202166764125698 1.4237539331946043
0.2045079926593773 1.1390031465556831
0.2068492211930566 0.5695015732778552
0.20919044972673584 0.8542523599167625
0.21153167826041513 0.8542523599167625
0.21387290679409443 1.1390031465556831
0.21621413532777373 1.4237539331946378
0.21855536386145297 0.8542523599167625
0.22089659239513226 1.4237539331946043
0.22323782092881156 0.5695015732778416
0.22557904946249085 0.5695015732778552
0.2279202779961701 1.1390031465556831
0.2302615065298494 0.8542523599167625
0.2326027350635287 1.1390031465556831
0.23494396359720798 0.8542523599167827
0.23728519213088722 0.8542523599167625
0.23962642066456652 0.8542523599167625
0.24196764919824582 0.5695015732778416
0.2443088777319251 1.4237539331946043
0.2466501062656044 0.8542523599167827
0.24899133479928365 1.1390031465556831
0.25133256333296294 0.8542523599167625
0.25367379186664224 0.8542523599167625
0.25601502040032154 0.8542523599167827
0.2583562489340008 0.5695015732778416
0.26069747746768007 1.1390031465556831
0.26303870600135937 0.5695015732778416
0.26537993453503866 0.8542523599167625
0.26772116306871796 1.1390031465557104
0.2700623916023972 0.8542523599167625
0.2724036201360765 0.5695015732778416
0.2747448486697558 1.1390031465556831
0.2770860772034351 0.8542523599167625
0.2794273057371144 0.8542523599167827
0.2817685342707936 0.5695015732778416
0.2841097628044729 1.1390031465556831
0.2864509913381522 0.8542523599167625
0.2887922198718315 0.2847507866389276
0.29113344840551075 1.1390031465556831
0.29347467693919005 0.5695015732778416
0.29581590547286934 0.8542523599167625
0.29815713400654864 0.5695015732778552
0.3004983625402279 0.5695015732778416
0.3028395910739072 0.8542523599167625
0.3051808196075865 1.1390031465556831
0.30752204814126577 0.8542523599167827
0.309863276674945 0.5695015732778416
0.3122045052086243 1.1390031465556831
0.3145457337423036 0.2847507866389208
0.3168869622759829 0.8542523599167625
0.3192281908096622 0.5695015732778552
0.32156941934334143 0.8542523599167625
0.32391064787702073 0.5695015732778416
0.3262518764107 0.5695015732778416
0.3285931049443793 0.8542523599167827
0.33093433347805856 0.8542523599167625
0.33327556201173786 0.5695015732778416
0.33561679054541715 0.2847507866389208
0.33795801907909645 0.8542523599167827
0.3402992476127757 0.5695015732778416
0.342640476146455 0.5695015732778416
0.3449817046801343 1.4237539331946043
0.3473229332138136 0.8542523599167827
0.3496641617474928 0.5695015732778416
0.3520053902811721 0.5695015732778416
0.3543466188148514 0.5695015732778416
0.3566878473485307 0.5695015732778416
0.35902907588221 0.8542523599167827
0.36137030441588924 0.8542523599167625
0.36371153294956854 0.5695015732778416
0.36605276148324783 0.5695015732778416
0.36839399001692713 0.2847507866389276
0.37073521855060637 0.5695015732778416
0.37307644708428567 0.8542523599167625
0.37541767561796496 0.5695015732778416
0.37775890415164426 0.5695015732778552
0.3801001326853235 0.2847507866389208
0.3824413612190028 0.8542523599167625
0.3847825897526821 0.5695015732778416
0.3871238182863614 0.8542523599167827
0.38946504682004063 0.5695015732778416
0.3918062753537199 0.8542523599167625
0.3941475038873992 0.8542523599167625
0.3964887324210785 0.2847507866389208
0.3988299609547578 0.5695015732778552
0.40117118948843705 0.2847507866389208
0.40351241802211635 0.5695015732778416
0.40585364655579564 0.5695015732778416
0.40819487508947494 0.8542523599167827
0.4105361036231542 0.2847507866389208
0.4128773321568335 0.8542523599167625
0.4152185606905128 0.5695015732778416
0.41755978922419207 0.5695015732778552
0.4199010177578713 0.5695015732778416
0.4222422462915506 0.8542523599167625
0.4245834748252299 0.5695015732778416
0.4269247033589092 0.5695015732778416
0.4292659318925885 0.2847507866389276
0.43160716042626773 0.5695015732778416
0.43394838895994703 0.8542523599167625
0.4362896174936263 0.2847507866389208
0.4386308460273056 0.8542523599167827
0.44097207456098486 0.2847507866389208
0.44331330309466416 0.8542523599167625
0.44565453162834345 0.2847507866389208
0.44799576016202275 0.5695015732778552
0.450336988695702 0.5695015732778416
0.4526782172293813 0.2847507866389208
0.4550194457630606 0.5695015732778416
0.4573606742967399 0.5695015732778552
0.4597019028304191 0.5695015732778416
0.4620431313640984 0.5695015732778416
0.4643843598977777 0.5695015732778416
0.466725588431457 0.2847507866389208
0.4690668169651363 0.8542523599167827
0.47140804549881554 0.5695015732778416
0.47374927403249484 0.2847507866389208
0.47609050256617413 0.2847507866389208
0.47843173109985343 0.8542523599167827
0.48077295963353267 0.5695015732778416
0.48311418816721197 0.2847507866389208
0.48545541670089126 0.5695015732778416
0.48779664523457056 0.8542523599167827
0.4901378737682498 0.2847507866389208
0.4924791023019291 0.5695015732778416
0.4948203308356084 0.5695015732778416
0.4971615593692877 0.5695015732778552
0.4995027879029669 0.5695015732778416
0.5018440164366462 0.5695015732778552
0.5041852449703255 0.0
0.5065264735040048 0.5695015732778552
0.508867702037684 0.5695015732778552
0.5112089305713633 0.28475078663891407
0.5135501591050426 0.2847507866389276
0.5158913876387219 0.5695015732778552
0.5182326161724011 0.5695015732778281
0.5205738447060805 0.5695015732778552
0.5229150732397597 0.5695015732778552
0.525256301773439 0.5695015732778281
0.5275975303071183 0.0
0.5299387588407976 0.8542523599167422
0.5322799873744769 0.0
0.5346212159081561 0.5695015732778552
0.5369624444418354 0.28475078663891407
0.5393036729755147 0.5695015732778552
0.541644901509194 0.28475078663891407
0.5439861300428733 0.2847507866389276
0.5463273585765526 0.8542523599167827
0.5486685871102318 0.28475078663891407
0.5510098156439112 0.5695015732778552
0.5533510441775904 0.5695015732778552
0.5556922727112696 0.5695015732778281
0.558033501244949 0.2847507866389276
0.5603747297786282 0.5695015732778281
0.5627159583123076 0.5695015732778552
0.5650571868459868 0.2847507866389276
0.5673984153796661 0.28475078663891407
0.5697396439133454 0.5695015732778552
0.5720808724470247 0.2847507866389276
0.5744221009807039 0.5695015732778281
0.5767633295143832 0.5695015732778552
0.5791045580480625 0.28475078663891407
0.5814457865817418 0.2847507866389276
0.5837870151154211 0.5695015732778552
0.5861282436491003 0.28475078663891407
0.5884694721827797 0.2847507866389276
0.5908107007164589 0.28475078663891407
0.5931519292501383 0.8542523599167827
0.5954931577838175 0.2847507866389276
0.5978343863174967 0.0
0.6001756148511761 0.5695015732778552
0.6025168433848553 0.5695015732778552
0.6048580719185346 0.28475078663891407
0.6071993004522139 0.5695015732778552
0.6095405289858932 0.28475078663891407
0.6118817575195725 0.2847507866389276
0.6142229860532518 0.2847507866389276
0.616564214586931 0.5695015732778281
0.6189054431206104 0.0
0.6212466716542896 0.5695015732778281
0.623587900187969 0.5695015732778552
0.6259291287216482 0.2847507866389276
0.6282703572553274 0.28475078663891407
0.6306115857890068 0.2847507866389276
0.632952814322686 0.2847507866389276
0.6352940428563653 0.8542523599167422
0.6376352713900446 0.2847507866389276
0.6399764999237239 0.28475078663891407
0.6423177284574032 0.5695015732778552
0.6446589569910824 0.2847507866389276
0.6470001855247617 0.28475078663891407
0.649341414058441 0.2847507866389276
0.6516826425921203 0.28475078663891407
0.6540238711257996 0.5695015732778552
0.6563650996594789 0.5695015732778552
0.6587063281931581 0.28475078663891407
0.6610475567268375 0.0
0.6633887852605167 0.5695015732778552
0.6657300137941959 0.0
0.6680712423278753 0.2847507866389276
0.6704124708615545 0.8542523599167422
0.6727536993952339 0.0
0.6750949279289131 0.5695015732778552
0.6774361564625924 0.5695015732778281
0.6797773849962717 0.5695015732778552
0.682118613529951 0.5695015732778552
0.6844598420636302 0.0
0.6868010705973095 0.2847507866389276
0.6891422991309888 0.28475078663891407
0.6914835276646681 0.0
0.6938247561983474 0.5695015732778552
0.6961659847320266 0.5695015732778281
0.698507213265706 0.0
0.7008484417993852 0.5695015732778281
0.7031896703330646 0.0
0.7055308988667438 0.2847507866389276
0.707872127400423 0.5695015732778281
0.7102133559341024 0.2847507866389276
0.7125545844677816 0.5695015732778552
0.7148958130014609 0.0
0.7172370415351402 0.0
0.7195782700688195 0.5695015732778281
0.7219194986024988 0.5695015732778552
0.7242607271361781 0.0
0.7266019556698573 0.28475078663891407
0.7289431842035367 0.2847507866389276
0.7312844127372159 0.28475078663891407
0.7336256412708952 0.2847507866389276
0.7359668698045745 0.5695015732778552
0.7383080983382537 0.0
0.7406493268719331 0.5695015732778552
0.7429905554056123 0.2847507866389276
0.7453317839392916 0.28475078663891407
0.7476730124729709 0.2847507866389276
0.7500142410066502 0.28475078663891407
0.7523554695403295 0.0
0.7546966980740087 0.2847507866389276
0.757037926607688 0.28475078663891407
0.7593791551413673 0.2847507866389276
0.7617203836750466 0.2847507866389276
0.7640616122087258 0.28475078663891407
0.7664028407424052 0.2847507866389276
0.7687440692760844 0.28475078663891407
0.7710852978097638 0.5695015732778552
0.773426526343443 0.2847507866389276
0.7757677548771222 0.28475078663891407
0.7781089834108016 0.0
0.7804502119444808 0.28475078663891407
0.7827914404781602 0.5695015732778552
0.7851326690118394 0.2847507866389276
0.7874738975455187 0.28475078663891407
0.789815126079198 0.5695015732778552
0.7921563546128773 0.0
0.7944975831465565 0.28475078663891407
0.7968388116802358 0.2847507866389276
0.7991800402139151 0.0
0.8015212687475944 0.5695015732778552
0.8038624972812737 0.0
0.8062037258149529 0.5695015732778281
0.8085449543486323 0.0
0.8108861828823115 0.28475078663891407
0.8132274114159909 0.2847507866389276
0.8155686399496701 0.2847507866389276
0.8179098684833493 0.28475078663891407
0.8202510970170287 0.0
0.8225923255507079 0.5695015732778552
0.8249335540843872 0.28475078663891407
0.8272747826180665 0.2847507866389276
0.8296160111517458 0.28475078663891407
0.8319572396854251 0.2847507866389276
0.8342984682191044 0.2847507866389276
0.8366396967527836 0.28475078663891407
0.838980925286463 0.2847507866389276
0.8413221538201422 0.0
0.8436633823538215 0.5695015732778552
0.8460046108875008 0.0
0.84834583942118 0.28475078663891407
0.8506870679548594 0.2847507866389276
0.8530282964885386 0.5695015732778552
0.8553695250222179 0.0
0.8577107535558972 0.0
0.8600519820895765 0.28475078663891407
0.8623932106232558 0.0
0.864734439156935 0.2847507866389276
0.8670756676906143 0.28475078663891407
0.8694168962242936 0.5695015732778552
0.8717581247579729 0.0
0.8740993532916521 0.28475078663891407
0.8764405818253315 0.2847507866389276
0.8787818103590107 0.28475078663891407
0.8811230388926901 0.0
0.8834642674263693 0.0
0.8858054959600485 0.5695015732778281
0.8881467244937279 0.2847507866389276
0.8904879530274071 0.0
0.8928291815610865 0.2847507866389276
0.8951704100947657 0.2847507866389276
0.897511638628445 0.0
0.8998528671621243 0.2847507866389276
0.9021940956958036 0.0
0.9045353242294828 0.28475078663891407
0.9068765527631621 0.2847507866389276
0.9092177812968414 0.28475078663891407
0.9115590098305207 0.2847507866389276
0.9139002383642 0.0
0.9162414668978792 0.28475078663891407
0.9185826954315586 0.0
0.9209239239652378 0.28475078663891407
0.9232651524989172 0.2847507866389276
0.9256063810325964 0.2847507866389276
0.9279476095662756 0.0
0.930288838099955 0.2847507866389276
0.9326300666336342 0.0
0.9349712951673135 0.28475078663891407
0.9373125237009928 0.2847507866389276
0.9396537522346721 0.28475078663891407
0.9419949807683514 0.0
0.9443362093020307 0.2847507866389276
0.9466774378357099 0.0
0.9490186663693893 0.5695015732778552
0.9513598949030685 0.0
0.9537011234367478 0.5695015732778552
0.9560423519704271 0.0
0.9583835805041063 0.28475078663891407
0.9607248090377857 0.0
0.9630660375714649 0.5695015732778552
0.9654072661051442 0.0
0.9677484946388235 0.2847507866389276
0.9700897231725027 0.0
0.9724309517061821 0.2847507866389276
0.9747721802398613 0.2847507866389276
0.9771134087735406 0.28475078663891407
0.9794546373072199 0.0
0.9817958658408992 0.0
0.9841370943745784 0.0
0.9864783229082578 0.2847507866389276
0.988819551441937 0.28475078663891407
0.9911607799756164 0.0
0.9935020085092956 0.2847507866389276
0.9958432370429748 0.28475078663891407
0.9981844655766542 0.0
1.0005256941103335 0.2847507866389276
1.0028669226440128 0.0
1.005208151177692 0.0
1.0075493797113713 0.2847507866389006
1.0098906082450507 0.2847507866389276
1.01223183677873 0.0
1.0145730653124092 0.0
1.0169142938460884 0.0
1.0192555223797677 0.2847507866389276
1.021596750913447 0.2847507866389276
1.0239379794471262 0.0
1.0262792079808056 0.2847507866389276
1.0286204365144849 0.0
1.030961665048164 0.0
1.0333028935818434 0.2847507866389276
1.0356441221155226 0.2847507866389006
1.037985350649202 0.2847507866389276
1.0403265791828813 0.0
1.0426678077165605 0.0
1.0450090362502398 0.2847507866389276
1.047350264783919 0.0
1.0496914933175985 0.0
1.0520327218512777 0.0
1.054373950384957 0.5695015732778552
1.0567151789186362 0.0
1.0590564074523154 0.0
1.061397635985995 0.2847507866389276
1.0637388645196741 0.0
1.0660800930533534 0.2847507866389276
1.0684213215870326 0.0
1.0707625501207119 0.2847507866389006
1.0731037786543913 0.2847507866389276
1.0754450071880706 0.0
1.0777862357217498 0.2847507866389276
1.080127464255429 0.2847507866389276
1.0824686927891083 0.0
1.0848099213227875 0.0
1.087151149856467 0.2847507866389276
1.0894923783901462 0.0
1.0918336069238255 0.0
1.0941748354575047 0.2847507866389276
1.096516063991184 0.0
1.0988572925248634 0.2847507866389276
1.1011985210585427 0.0
1.103539749592222 0.0
1.1058809781259011 0.0
1.1082222066595804 0.0
1.1105634351932598 0.2847507866389276
1.112904663726939 0.0
1.1152458922606183 0.2847507866389276
1.1175871207942976 0.0
1.1199283493279768 0.0
1.1222695778616563 0.2847507866389276
1.1246108063953355 0.0
1.1269520349290147 0.0
1.129293263462694 0.0
1.1316344919963732 0.2847507866389276
1.1339757205300525 0.2847507866389006
1.136316949063732 0.0
1.1386581775974112 0.0
1.1409994061310904 0.0
1.1433406346647697 0.2847507866389276
1.145681863198449 0.0
1.1480230917321284 0.0
1.1503643202658076 0.0
1.1527055487994868 0.0
1.155046777333166 0.0
1.1573880058668453 0.0
1.1597292344005248 0.0
1.162070462934204 0.2847507866389276
1.1644116914678833 0.0
1.1667529200015625 0.0
1.1690941485352417 0.2847507866389006
1.1714353770689212 0.2847507866389276
1.1737766056026004 0.0
1.1761178341362797 0.0
1.178459062669959 0.0
1.1808002912036382 0.0
1.1831415197373176 0.2847507866389276


==> StieltjesData/HistVarmiddle=2000.dat <==
lambdaval Sval
0.007227401508156928 36.2787616251141
0.010332983441490418 24.472064054810694
0.013438565374823908 18.246714426832536
0.016544147308157398 13.738702627262144
0.019649729241490888 10.51869419899758
0.022755311174824377 8.157354684936907
0.025860893108157864 5.366680713774275
0.028966475041491354 4.937346256672328
0.03207205697482485 4.29334457101942
0.03517763890815834 3.864010113917478
0.03828322084149183 3.649342885366515
0.04138880277482531 3.005341199713594
0.0444943847081588 3.434675656815536
0.04759996664149229 3.005341199713594
0.05070554857482578 3.005341199713594
0.05381113050815927 2.14667228550971
0.05691671244149276 2.7906739711626227
0.06002229437482625 2.146672285509705
0.06312787630815975 2.14667228550971
0.06623345824149324 2.361339514060681
0.06933904017482673 1.9320050569587477
0.0724446221081602 2.14667228550971
0.0755502040414937 1.932005056958739
0.07865578597482718 2.14667228550971
0.08176136790816067 1.502670599856797
0.08486694984149416 1.932005056958739
0.08797253177482765 1.502670599856797
0.09107811370816114 1.932005056958739
0.09418369564149463 1.717337828407768
0.09728927757482812 1.502670599856797
0.10039485950816161 1.717337828407768
0.1035004414414951 1.288003371305826
0.10660602337482859 1.502670599856797
0.10971160530816208 1.288003371305826
0.11281718724149557 1.502670599856797
0.11592276917482906 1.288003371305826
0.11902835110816255 1.288003371305826
0.12213393304149604 1.5026705998567902
0.12523951497482955 1.288003371305826
0.12834509690816304 1.288003371305826
0.13145067884149653 1.0733361427548647
0.13455626077483 1.502670599856797
0.13766184270816348 1.288003371305826
0.14076742464149697 0.858668914203884
0.14387300657483046 1.073336142754855
0.14697858850816395 1.288003371305826
0.15008417044149744 1.073336142754855
0.15318975237483093 1.288003371305826
0.15629533430816442 0.858668914203884
0.1594009162414979 1.288003371305826
0.1625064981748314 1.073336142754855
0.1656120801081649 0.644001685652913
0.16871766204149838 1.288003371305826
0.17182324397483187 0.858668914203884
0.17492882590816536 0.858668914203884
0.17803440784149885 0.858668914203884
0.18113998977483234 0.858668914203884
0.18424557170816583 1.073336142754855
0.18735115364149932 1.073336142754855
0.1904567355748328 1.073336142754855
0.1935623175081663 0.429334457101942
0.1966678994414998 1.288003371305826
0.19977348137483328 0.644001685652913
0.20287906330816677 0.858668914203884
0.20598464524150026 0.858668914203884
0.20909022717483375 1.073336142754855
0.21219580910816724 0.644001685652913
0.21530139104150073 0.858668914203884
0.21840697297483422 0.644001685652913
0.2215125549081677 0.644001685652913
0.2246181368415012 1.073336142754855
0.2277237187748347 0.644001685652913
0.23082930070816818 1.073336142754855
0.23393488264150167 0.429334457101942
0.23704046457483516 0.644001685652913
0.24014604650816865 0.644001685652913
0.24325162844150214 1.073336142754855
0.24635721037483563 0.858668914203884
0.24946279230816912 0.6440016856529188
0.2525683742415026 0.8586689142038687
0.2556739561748361 0.6440016856529245
0.25877953810816956 0.429334457101942
0.26188512004150305 0.644001685652913
0.26499070197483654 0.858668914203884
0.26809628390817003 0.644001685652913
0.2712018658415035 0.858668914203884
0.274307447774837 0.644001685652913
0.2774130297081705 0.429334457101942
0.280518611641504 0.858668914203884
0.2836241935748375 0.429334457101942
0.28672977550817097 0.858668914203884
0.28983535744150446 0.644001685652913
0.29294093937483795 0.644001685652913
0.29604652130817144 0.429334457101942
0.29915210324150493 0.644001685652913
0.3022576851748384 0.644001685652913
0.3053632671081719 0.858668914203884
0.3084688490415054 0.214667228550971
0.3115744309748389 0.644001685652913
0.3146800129081724 0.858668914203884
0.31778559484150587 0.429334457101942
0.32089117677483936 0.429334457101942
0.32399675870817285 0.858668914203884
0.32710234064150634 0.429334457101942
0.33020792257483983 0.644001685652913
0.3333135045081733 0.429334457101942
0.3364190864415068 0.644001685652913
0.3395246683748403 0.644001685652913
0.3426302503081738 0.214667228550971
0.3457358322415073 0.429334457101942
0.34884141417484077 0.644001685652913
0.35194699610817426 0.858668914203884
0.35505257804150775 0.429334457101942
0.35815815997484124 0.429334457101942
0.36126374190817473 0.644001685652913
0.3643693238415082 0.429334457101942
0.3674749057748417 0.214667228550971
0.3705804877081752 0.644001685652913
0.3736860696415087 0.644001685652913
0.3767916515748422 0.429334457101942
0.37989723350817567 0.429334457101942
0.38300281544150916 0.429334457101942
0.38610839737484265 0.429334457101942
0.38921397930817614 0.429334457101942
0.39231956124150963 0.644001685652913
0.3954251431748431 0.429334457101942
0.3985307251081766 0.214667228550971
0.4016363070415101 0.429334457101942
0.4047418889748436 0.429334457101942
0.4078474709081771 0.429334457101942
0.41095305284151057 0.429334457101942
0.41405863477484406 0.429334457101942
0.41716421670817755 0.644001685652913
0.42026979864151104 0.429334457101942
0.42337538057484453 0.429334457101942
0.426480962508178 0.429334457101942
0.4295865444415115 0.644001685652913
0.432692126374845 0.429334457101942
0.4357977083081785 0.214667228550971
0.438903290241512 0.644001685652913
0.44200887217484547 0.214667228550971
0.44511445410817896 0.858668914203884
0.44822003604151245 0.0
0.45132561797484594 0.429334457101942
0.45443119990817943 0.644001685652913
0.4575367818415129 0.429334457101942
0.4606423637748464 0.429334457101942
0.4637479457081799 0.429334457101942
0.4668535276415134 0.214667228550971
0.4699591095748469 0.429334457101942
0.47306469150818037 0.429334457101942
0.47617027344151386 0.214667228550971
0.47927585537484735 0.644001685652913
0.48238143730818084 0.429334457101942
0.48548701924151433 0.214667228550971
0.4885926011748478 0.429334457101942
0.4916981831081813 0.429334457101942
0.4948037650415148 0.214667228550971
0.4979093469748483 0.644001685652913
0.5010149289081818 0.21466722855097484
0.5041205108415152 0.42933445710193435
0.5072260927748488 0.21466722855097484
0.5103316747081822 0.42933445710193435
0.5134372566415157 0.21466722855097484
0.5165428385748492 0.6440016856529015
0.5196484205081827 0.21466722855097484
0.5227540024415162 0.21466722855096718
0.5258595843748497 0.4293344571019497
0.5289651663081831 0.0
0.5320707482415167 0.4293344571019497
0.5351763301748501 0.42933445710193435
0.5382819121081837 0.4293344571019497
0.5413874940415171 0.21466722855096718
0.5444930759748506 0.6440016856529245
0.5475986579081841 0.0
0.5507042398415176 0.21466722855097484
0.553809821774851 0.42933445710193435
0.5569154037081846 0.21466722855097484
0.560020985641518 0.42933445710193435
0.5631265675748516 0.4293344571019497
0.566232149508185 0.42933445710193435
0.5693377314415186 0.21466722855097484
0.572443313374852 0.42933445710193435
0.5755488953081855 0.21466722855097484
0.578654477241519 0.42933445710193435
0.5817600591748525 0.0
0.584865641108186 0.42933445710193435
0.5879712230415195 0.4293344571019497
0.5910768049748529 0.21466722855096718
0.5941823869081865 0.4293344571019497
0.5972879688415199 0.21466722855096718
0.6003935507748535 0.4293344571019497
0.6034991327081869 0.21466722855096718
0.6066047146415204 0.21466722855097484
0.6097102965748539 0.42933445710193435
0.6128158785081874 0.4293344571019497
0.6159214604415209 0.21466722855096718
0.6190270423748544 0.21466722855097484
0.6221326243081878 0.21466722855096718
0.6252382062415214 0.4293344571019497
0.6283437881748548 0.42933445710193435
0.6314493701081884 0.21466722855097484
0.6345549520415218 0.42933445710193435
0.6376605339748553 0.21466722855097484
0.6407661159081888 0.0
0.6438716978415223 0.21466722855097484
0.6469772797748558 0.21466722855096718
0.6500828617081893 0.4293344571019497
0.6531884436415227 0.42933445710193435
0.6562940255748563 0.21466722855097484
0.6593996075081897 0.21466722855096718
0.6625051894415233 0.4293344571019497
0.6656107713748567 0.21466722855096718
0.6687163533081902 0.4293344571019497
0.6718219352415237 0.21466722855096718
0.6749275171748572 0.21466722855097484
0.6780330991081907 0.0
0.6811386810415242 0.4293344571019497
0.6842442629748576 0.21466722855096718
0.6873498449081912 0.21466722855097484
0.6904554268415246 0.42933445710193435
0.6935610087748582 0.21466722855097484
0.6966665907081916 0.0
0.6997721726415251 0.21466722855097484
0.7028777545748586 0.42933445710193435
0.7059833365081921 0.21466722855097484
0.7090889184415256 0.21466722855096718
0.7121945003748591 0.4293344571019497
0.7153000823081925 0.21466722855096718
0.7184056642415261 0.4293344571019497
0.7215112461748595 0.21466722855096718
0.7246168281081931 0.21466722855097484
0.7277224100415265 0.0
0.73082799197486 0.4293344571019497
0.7339335739081935 0.21466722855096718
0.737039155841527 0.21466722855097484
0.7401447377748605 0.0
0.743250319708194 0.4293344571019497
0.7463559016415274 0.21466722855096718
0.749461483574861 0.21466722855097484
0.7525670655081944 0.21466722855096718
0.755672647441528 0.21466722855097484
0.7587782293748614 0.0
0.7618838113081949 0.21466722855097484
0.7649893932415284 0.42933445710193435
0.7680949751748619 0.21466722855097484
0.7712005571081954 0.21466722855096718
0.7743061390415289 0.0
0.7774117209748623 0.21466722855096718
0.7805173029081959 0.21466722855097484
0.7836228848415293 0.42933445710193435
0.7867284667748629 0.21466722855097484
0.7898340487081963 0.21466722855096718
0.7929396306415298 0.0
0.7960452125748633 0.0
0.7991507945081968 0.21466722855097484
0.8022563764415303 0.0
0.8053619583748637 0.6440016856529015
0.8084675403081972 0.0
0.8115731222415307 0.21466722855096718
0.8146787041748642 0.6440016856529245
0.8177842861081976 0.0
0.8208898680415312 0.0
0.8239954499748646 0.21466722855096718
0.8271010319081982 0.21466722855097484
0.8302066138415316 0.21466722855096718
0.8333121957748651 0.4293344571019497
0.8364177777081986 0.21466722855096718
0.8395233596415321 0.0
0.8426289415748656 0.21466722855096718
0.8457345235081991 0.21466722855097484
0.8488401054415325 0.21466722855096718
0.8519456873748661 0.0
0.8550512693081995 0.21466722855096718
0.8581568512415331 0.21466722855097484
0.8612624331748665 0.21466722855096718
0.8643680151082 0.4293344571019497
0.8674735970415335 0.0
0.870579178974867 0.21466722855097484
0.8736847609082005 0.21466722855096718
0.876790342841534 0.0
0.8798959247748674 0.21466722855096718
0.883001506708201 0.4293344571019497
0.8861070886415344 0.21466722855096718
0.889212670574868 0.21466722855097484
0.8923182525082014 0.0
0.895423834441535 0.21466722855097484
0.8985294163748684 0.21466722855096718
0.9016349983082019 0.21466722855097484
0.9047405802415354 0.21466722855096718
0.9078461621748689 0.21466722855097484
0.9109517441082023 0.21466722855096718
0.9140573260415359 0.21466722855097484
0.9171629079748693 0.21466722855096718
0.9202684899082029 0.21466722855097484
0.9233740718415363 0.21466722855096718
0.9264796537748698 0.0
0.9295852357082033 0.21466722855096718
0.9326908176415368 0.21466722855097484
0.9357963995748703 0.0
0.9389019815082038 0.4293344571019497
0.9420075634415372 0.0
0.9451131453748708 0.21466722855097484
0.9482187273082042 0.21466722855096718
0.9513243092415378 0.0
0.9544298911748712 0.21466722855096718
0.9575354731082047 0.21466722855097484
0.9606410550415382 0.0
0.9637466369748717 0.21466722855097484
0.9668522189082052 0.21466722855096718
0.9699578008415387 0.21466722855097484
0.9730633827748721 0.0
0.9761689647082057 0.21466722855097484
0.9792745466415391 0.0
0.9823801285748727 0.4293344571019497
0.9854857105082061 0.0
0.9885912924415396 0.21466722855097484
0.9916968743748731 0.21466722855096718
0.9948024563082066 0.21466722855097484
0.9979080382415401 0.21466722855096718
1.0010136201748736 0.0
1.004119202108207 0.21466722855097484
1.0072247840415405 0.2146672285509595
1.0103303659748741 0.0
1.0134359479082073 0.2146672285509595
1.016541529841541 0.0
1.0196471117748747 0.21466722855099019
1.0227526937082079 0.0
1.0258582756415415 0.429334457101919
1.0289638575748752 0.21466722855099019
1.0320694395082084 0.2146672285509595
1.035175021441542 0.42933445710198037
1.0382806033748753 0.0
1.041386185308209 0.0
1.0444917672415426 0.21466722855099019
1.0475973491748758 0.2146672285509595
1.0507029311082094 0.2146672285509595
1.053808513041543 0.0
1.0569140949748763 0.0
1.06001967690821 0.21466722855099019
1.0631252588415432 0.2146672285509595
1.0662308407748768 0.2146672285509595
1.0693364227082105 0.0
1.0724420046415437 0.2146672285509595
1.0755475865748774 0.0
1.078653168508211 0.21466722855099019
1.0817587504415442 0.0
1.084864332374878 0.42933445710198037
1.087969914308211 0.0
1.0910754962415448 0.0
1.0941810781748784 0.0
1.0972866601082116 0.2146672285509595
1.1003922420415453 0.0
1.103497823974879 0.0
1.1066034059082122 0.2146672285509595
1.1097089878415458 0.21466722855099019
1.112814569774879 0.2146672285509595
1.1159201517082127 0.2146672285509595
1.1190257336415463 0.0
1.1221313155748796 0.0
1.1252368975082132 0.429334457101919
1.1283424794415469 0.21466722855099019
1.13144806137488 0.2146672285509595
1.1345536433082137 0.21466722855099019
1.137659225241547 0.0
1.1407648071748806 0.2146672285509595
1.1438703891082143 0.0
1.1469759710415475 0.2146672285509595
1.1500815529748811 0.0
1.1531871349082148 0.0
1.156292716841548 0.2146672285509595
1.1593982987748817 0.0
1.1625038807082149 0.0
1.1656094626415485 0.2146672285509595
1.1687150445748822 0.21466722855099019
1.1718206265082154 0.0
1.174926208441549 0.2146672285509595
1.1780317903748827 0.0
1.181137372308216 0.2146672285509595
1.1842429542415496 0.0
1.1873485361748828 0.2146672285509595
1.1904541181082164 0.2146672285509595
1.19355970004155 0.0
1.1966652819748833 0.0
1.199770863908217 0.21466722855099019
1.2028764458415502 0.2146672285509595
1.2059820277748838 0.0
1.2090876097082175 0.0
1.2121931916415507 0.2146672285509595
1.2152987735748844 0.0
1.218404355508218 0.0
1.2215099374415512 0.2146672285509595
1.2246155193748849 0.0
1.227721101308218 0.0
1.2308266832415518 0.2146672285509595
1.2339322651748854 0.21466722855099019
1.2370378471082186 0.0
1.2401434290415523 0.2146672285509595
1.243249010974886 0.0
1.2463545929082191 0.0
1.2494601748415528 0.42933445710198037
1.252565756774886 0.0
1.2556713387082197 0.2146672285509595
1.2587769206415533 0.21466722855099019
1.2618825025748865 0.0
1.2649880845082202 0.0
1.2680936664415539 0.0
1.271199248374887 0.0
1.2743048303082207 0.21466722855099019
1.277410412241554 0.0
1.2805159941748876 0.0
1.2836215761082213 0.0
1.2867271580415545 0.429334457101919
1.2898327399748881 0.0
1.2929383219082218 0.21466722855099019
1.296043903841555 0.0
1.2991494857748886 0.21466722855099019
1.3022550677082219 0.0
1.3053606496415555 0.0
1.3084662315748892 0.21466722855099019
1.3115718135082224 0.0
1.314677395441556 0.0
1.3177829773748897 0.21466722855099019
1.320888559308223 0.0
1.3239941412415566 0.21466722855099019
1.3270997231748898 0.2146672285509595
1.3302053051082234 0.0
1.333310887041557 0.0
1.3364164689748903 0.0
1.339522050908224 0.2146672285509595
1.3426276328415576 0.21466722855099019
1.3457332147748908 0.0
1.3488387967082245 0.0
1.3519443786415577 0.0
1.3550499605748914 0.0
1.358155542508225 0.0
1.3612611244415582 0.0
1.3643667063748919 0.0
1.3674722883082255 0.21466722855099019
1.3705778702415587 0.0
1.3736834521748924 0.0
1.3767890341082256 0.2146672285509595
1.3798946160415593 0.0
1.383000197974893 0.0
1.3861057799082261 0.2146672285509595
1.3892113618415598 0.0
1.3923169437748935 0.0
1.3954225257082267 0.0
1.3985281076415603 0.21466722855099019
1.4016336895748935 0.0
1.4047392715082272 0.2146672285509595
1.4078448534415609 0.0
1.410950435374894 0.2146672285509595
1.4140560173082277 0.0
1.4171615992415614 0.0
1.4202671811748946 0.0
1.4233727631082282 0.0
1.4264783450415615 0.2146672285509595
1.4295839269748951 0.0
1.4326895089082288 0.0
1.435795090841562 0.2146672285509595
1.4389006727748956 0.0
1.4420062547082293 0.21466722855099019
1.4451118366415625 0.0
1.4482174185748962 0.0
1.4513230005082294 0.0
1.454428582441563 0.0
1.4575341643748967 0.0
1.46063974630823 0.2146672285509595
1.4637453282415636 0.0
1.4668509101748972 0.0
1.4699564921082304 0.0
1.473062074041564 0.0
1.4761676559748973 0.0
1.479273237908231 0.0
1.4823788198415646 0.21466722855099019
1.4854844017748978 0.0
1.4885899837082315 0.0
1.4916955656415651 0.21466722855099019
1.4948011475748983 0.2146672285509595
1.497906729508232 0.0
1.5010123114415652 0.0
1.5041178933748989 0.0
1.5072234753082325 0.0
1.5103290572415657 0.0
1.5134346391748994 0.0
1.516540221108233 0.21466722855099019
1.5196458030415663 0.0
1.5227513849749 0.0
1.5258569669082331 0.0
1.5289625488415668 0.0
1.5320681307749004 0.0
1.5351737127082337 0.2146672285509595
1.5382792946415673 0.0
1.541384876574901 0.0
1.5444904585082342 0.0
1.5475960404415678 0.0
1.550701622374901 0.0
1.5538072043082347 0.0
1.5569127862415684 0.21466722855099019


==> StieltjesData/HistVarmiddle=500.dat <==
lambdaval Sval
0.006573577851700052 129.20963332668325
0.011733151867215755 0.0
0.016892725882731458 0.0
0.02205229989824716 0.0
0.027211873913762865 0.0
0.03237144792927857 0.0
0.037531021944794275 0.0
0.04269059596030998 0.0
0.04785016997582568 0.0
0.05300974399134138 0.12920963332668314
0.05816931800685709 0.6460481666334157
0.0633288920223728 0.5168385333067332
0.0684884660378885 0.5168385333067332
0.0736480400534042 0.6460481666334149
0.07880761406891991 0.6460481666334167
0.08396718808443561 0.6460481666334167
0.08912676209995131 0.6460481666334167
0.09428633611546701 0.7752577999600999
0.09944591013098271 0.5168385333067319
0.10460548414649842 0.6460481666334167
0.10976505816201412 0.7752577999600999
0.11492463217752982 0.38762889998004896
0.12008420619304554 0.5168385333067347
0.12524378020856122 0.6460481666334167
0.13040335422407692 0.5168385333067332
0.13556292823959262 0.5168385333067332
0.14072250225510832 0.6460481666334167
0.14588207627062402 0.3876288999800479
0.15104165028613975 0.6460481666334167
0.15620122430165545 0.5168385333067332
0.16136079831717115 0.5168385333067332
0.16652037233268685 0.5168385333067332
0.17167994634820255 0.5168385333067332
0.17683952036371825 0.38762889998004996
0.18199909437923395 0.5168385333067332
0.18715866839474965 0.38762889998004996
0.19231824241026535 0.3876288999800479
0.19747781642578108 0.5168385333067332
0.20263739044129678 0.38762889998004996
0.20779696445681248 0.38762889998004996
0.21295653847232818 0.2584192666533666
0.21811611248784388 0.5168385333067332
0.22327568650335958 0.38762889998004996
0.22843526051887528 0.5168385333067306
0.233594834534391 0.2584192666533666
0.2387544085499067 0.38762889998004996
0.2439139825654224 0.2584192666533666
0.2490735565809381 0.5168385333067332
0.2542331305964538 0.38762889998004996
0.2593927046119695 0.2584192666533666
0.2645522786274852 0.38762889998004996
0.2697118526430009 0.38762889998004996
0.2748714266585166 0.2584192666533666
0.2800310006740323 0.2584192666533666
0.285190574689548 0.5168385333067332
0.2903501487050637 0.25841926665336384
0.29550972272057946 0.2584192666533666
0.30066929673609516 0.5168385333067332
0.30582887075161086 0.38762889998004996
0.31098844476712656 0.2584192666533666
0.31614801878264226 0.2584192666533666
0.32130759279815796 0.38762889998004996
0.32646716681367366 0.2584192666533666
0.33162674082918936 0.2584192666533666
0.33678631484470506 0.2584192666533666
0.34194588886022076 0.2584192666533666
0.34710546287573646 0.2584192666533666
0.35226503689125216 0.2584192666533666
0.35742461090676786 0.38762889998004996
0.36258418492228356 0.2584192666533666
0.36774375893779926 0.2584192666533666
0.37290333295331496 0.2584192666533666
0.37806290696883066 0.3876288999800458
0.3832224809843464 0.1292096333266833
0.3883820549998621 0.2584192666533666
0.3935416290153778 0.2584192666533666
0.3987012030308935 0.38762889998004996
0.4038607770464092 0.2584192666533666
0.4090203510619249 0.1292096333266833
0.4141799250774406 0.1292096333266833
0.4193394990929563 0.2584192666533666
0.424499073108472 0.2584192666533666
0.4296586471239877 0.2584192666533666
0.4348182211395034 0.38762889998004996
0.4399777951550191 0.0
0.4451373691705348 0.2584192666533666
0.4502969431860505 0.38762889998004996
0.4554565172015662 0.0
0.46061609121708197 0.2584192666533666
0.46577566523259767 0.2584192666533666
0.47093523924811337 0.2584192666533666
0.47609481326362907 0.2584192666533666
0.48125438727914477 0.2584192666533666
0.48641396129466047 0.1292096333266833
0.49157353531017617 0.38762889998004996
0.49673310932569187 0.12920963332668192
0.5018926833412076 0.1292096333266833
0.5070522573567233 0.38762889998004996
0.512211831372239 0.1292096333266833
0.5173714053877547 0.38762889998004996
0.5225309794032704 0.1292096333266833
0.5276905534187861 0.1292096333266833
0.5328501274343018 0.2584192666533666
0.5380097014498175 0.1292096333266833
0.5431692754653332 0.1292096333266833
0.5483288494808489 0.1292096333266833
0.5534884234963646 0.2584192666533666
0.5586479975118803 0.2584192666533666
0.563807571527396 0.38762889998004996
0.5689671455429117 0.1292096333266833
0.5741267195584274 0.2584192666533666
0.5792862935739431 0.12920963332668053
0.5844458675894589 0.2584192666533666
0.5896054416049746 0.1292096333266833
0.5947650156204903 0.2584192666533666
0.599924589636006 0.1292096333266833
0.6050841636515217 0.1292096333266833
0.6102437376670374 0.2584192666533666
0.6154033116825531 0.1292096333266833
0.6205628856980688 0.2584192666533666
0.6257224597135845 0.1292096333266833
0.6308820337291002 0.38762889998004996
0.6360416077446159 0.1292096333266833
0.6412011817601316 0.2584192666533666
0.6463607557756473 0.1292096333266833
0.651520329791163 0.1292096333266833
0.6566799038066787 0.0
0.6618394778221944 0.1292096333266833
0.6669990518377101 0.2584192666533666
0.6721586258532258 0.1292096333266833
0.6773181998687415 0.2584192666533666
0.6824777738842572 0.1292096333266833
0.6876373478997729 0.1292096333266833
0.6927969219152886 0.2584192666533666
0.6979564959308043 0.1292096333266833
0.70311606994632 0.0
0.7082756439618357 0.2584192666533666
0.7134352179773514 0.1292096333266833
0.7185947919928671 0.1292096333266833
0.7237543660083828 0.0
0.7289139400238985 0.38762889998004996
0.7340735140394142 0.1292096333266833
0.7392330880549299 0.2584192666533666
0.7443926620704456 0.0
0.7495522360859613 0.12920963332668053
0.7547118101014771 0.2584192666533666
0.7598713841169928 0.1292096333266833
0.7650309581325085 0.1292096333266833
0.7701905321480242 0.1292096333266833
0.7753501061635399 0.1292096333266833
0.7805096801790556 0.1292096333266833
0.7856692541945713 0.1292096333266833
0.790828828210087 0.1292096333266833
0.7959884022256027 0.2584192666533666
0.8011479762411184 0.1292096333266833
0.8063075502566341 0.1292096333266833
0.8114671242721498 0.1292096333266833
0.8166266982876655 0.0
0.8217862723031812 0.1292096333266833
0.8269458463186969 0.1292096333266833
0.8321054203342126 0.2584192666533666
0.8372649943497283 0.1292096333266833
0.842424568365244 0.1292096333266833
0.8475841423807597 0.1292096333266833
0.8527437163962754 0.2584192666533666
0.8579032904117911 0.1292096333266833
0.8630628644273068 0.1292096333266833
0.8682224384428225 0.1292096333266833
0.8733820124583382 0.1292096333266833
0.8785415864738539 0.0
0.8837011604893696 0.1292096333266833
0.8888607345048853 0.1292096333266833
0.894020308520401 0.0
0.8991798825359167 0.2584192666533666
0.9043394565514324 0.0
0.9094990305669481 0.25841926665336107
0.914658604582464 0.0
0.9198181785979797 0.1292096333266833
0.9249777526134954 0.1292096333266833
0.930137326629011 0.2584192666533666
0.9352969006445268 0.0
0.9404564746600425 0.2584192666533666
0.9456160486755582 0.1292096333266833
0.9507756226910739 0.1292096333266833
0.9559351967065896 0.1292096333266833
0.9610947707221053 0.1292096333266833
0.966254344737621 0.0
0.9714139187531367 0.0
0.9765734927686524 0.2584192666533666
0.981733066784168 0.0
0.9868926407996838 0.1292096333266833
0.9920522148151995 0.1292096333266833
0.9972117888307152 0.12920963332668609
1.0023713628462307 0.2584192666533666
1.0075309368617464 0.0
1.0126905108772621 0.1292096333266833
1.0178500848927778 0.1292096333266833
1.0230096589082935 0.1292096333266833
1.0281692329238092 0.1292096333266833
1.033328806939325 0.1292096333266833
1.0384883809548406 0.0
1.0436479549703563 0.0
1.048807528985872 0.1292096333266833
1.0539671030013877 0.1292096333266833
1.0591266770169034 0.1292096333266833
1.0642862510324191 0.0
1.0694458250479348 0.0
1.0746053990634505 0.2584192666533666
1.0797649730789662 0.2584192666533666
1.084924547094482 0.0
1.0900841211099976 0.1292096333266833
1.0952436951255133 0.1292096333266833
1.100403269141029 0.1292096333266833
1.1055628431565447 0.1292096333266833
1.1107224171720604 0.0
1.1158819911875761 0.0
1.1210415652030918 0.2584192666533666
1.1262011392186075 0.1292096333266833
1.1313607132341232 0.0
1.136520287249639 0.1292096333266833
1.1416798612651546 0.1292096333266833
1.1468394352806703 0.0
1.151999009296186 0.1292096333266833
1.1571585833117017 0.12920963332667776
1.1623181573272177 0.0
1.1674777313427334 0.1292096333266833
1.172637305358249 0.1292096333266833
1.1777968793737648 0.1292096333266833
1.1829564533892805 0.1292096333266833
1.1881160274047962 0.0
1.1932756014203119 0.1292096333266833
1.1984351754358276 0.1292096333266833
1.2035947494513433 0.0
1.208754323466859 0.1292096333266833
1.2139138974823747 0.1292096333266833
1.2190734714978904 0.0
1.224233045513406 0.1292096333266833
1.2293926195289218 0.1292096333266833
1.2345521935444375 0.1292096333266833
1.2397117675599532 0.1292096333266833
1.2448713415754689 0.0
1.2500309155909846 0.1292096333266833
1.2551904896065003 0.0
1.260350063622016 0.1292096333266833
1.2655096376375317 0.1292096333266833
1.2706692116530474 0.1292096333266833
1.275828785668563 0.1292096333266833
1.2809883596840788 0.0
1.2861479336995945 0.1292096333266833
1.2913075077151102 0.1292096333266833
1.2964670817306259 0.0
1.3016266557461416 0.1292096333266833
1.3067862297616573 0.0
1.311945803777173 0.2584192666533666
1.3171053777926887 0.0
1.3222649518082044 0.0
1.32742452582372 0.0
1.3325840998392358 0.2584192666533666
1.3377436738547515 0.1292096333266833
1.3429032478702672 0.0
1.3480628218857829 0.0
1.3532223959012986 0.1292096333266833
1.3583819699168143 0.0
1.36354154393233 0.1292096333266833
1.3687011179478457 0.0
1.3738606919633614 0.2584192666533666
1.379020265978877 0.0
1.3841798399943928 0.1292096333266833
1.3893394140099085 0.1292096333266833
1.3944989880254242 0.1292096333266833
1.3996585620409399 0.0
1.4048181360564556 0.0
1.4099777100719713 0.0
1.415137284087487 0.0
1.4202968581030027 0.1292096333266833
1.4254564321185184 0.0
1.430616006134034 0.1292096333266833
1.4357755801495498 0.0
1.4409351541650655 0.0
1.4460947281805812 0.1292096333266833
1.4512543021960969 0.1292096333266833
1.4564138762116126 0.1292096333266833
1.4615734502271283 0.0
1.466733024242644 0.1292096333266833
1.4718925982581597 0.1292096333266833
1.4770521722736754 0.1292096333266833
1.482211746289191 0.0
1.4873713203047068 0.0
1.4925308943202225 0.12920963332667776
1.4976904683357384 0.0
1.502850042351254 0.0
1.5080096163667698 0.1292096333266833
1.5131691903822855 0.1292096333266833
1.5183287643978012 0.0
1.5234883384133169 0.0
1.5286479124288326 0.0
1.5338074864443483 0.1292096333266833
1.538967060459864 0.1292096333266833
1.5441266344753797 0.1292096333266833
1.5492862084908954 0.0
1.554445782506411 0.0
1.5596053565219268 0.0
1.5647649305374425 0.1292096333266833
1.5699245045529582 0.0
1.5750840785684739 0.1292096333266833
1.5802436525839896 0.0
1.5854032265995053 0.1292096333266833
1.590562800615021 0.0
1.5957223746305367 0.1292096333266833
1.6008819486460524 0.1292096333266833
1.606041522661568 0.0
1.6112010966770838 0.1292096333266833
1.6163606706925995 0.0
1.6215202447081152 0.1292096333266833
1.6266798187236309 0.0
1.6318393927391466 0.1292096333266833
1.6369989667546623 0.0
1.642158540770178 0.1292096333266833
1.6473181147856937 0.0
1.6524776888012094 0.1292096333266833
1.657637262816725 0.0
1.6627968368322408 0.1292096333266833
1.6679564108477565 0.0
1.6731159848632722 0.1292096333266833
1.6782755588787879 0.0
1.6834351328943036 0.1292096333266833
1.6885947069098193 0.1292096333266833
1.693754280925335 0.0
1.6989138549408507 0.0
1.7040734289563664 0.0
1.709233002971882 0.1292096333266833
1.7143925769873978 0.0
1.7195521510029135 0.1292096333266833
1.7247117250184292 0.0
1.7298712990339449 0.1292096333266833
1.7350308730494606 0.0
1.7401904470649763 0.0
1.745350021080492 0.1292096333266833
1.7505095950960077 0.0
1.7556691691115234 0.0
1.760828743127039 0.1292096333266833
1.7659883171425548 0.1292096333266833
1.7711478911580705 0.0
1.7763074651735862 0.0
1.7814670391891019 0.1292096333266833
1.7866266132046176 0.0
1.7917861872201333 0.1292096333266833
1.796945761235649 0.0
1.8021053352511647 0.0
1.8072649092666804 0.0
1.812424483282196 0.1292096333266833
1.8175840572977118 0.12920963332667776
1.8227436313132277 0.0
1.8279032053287434 0.0
1.833062779344259 0.0
1.8382223533597748 0.1292096333266833
1.8433819273752905 0.0
1.8485415013908062 0.0
1.853701075406322 0.1292096333266833
1.8588606494218376 0.0
1.8640202234373533 0.1292096333266833
1.869179797452869 0.0
1.8743393714683847 0.0
1.8794989454839004 0.0
1.884658519499416 0.0
1.8898180935149318 0.0
1.8949776675304475 0.1292096333266833
1.9001372415459632 0.0
1.905296815561479 0.1292096333266833
1.9104563895769946 0.0
1.9156159635925103 0.1292096333266833
1.920775537608026 0.0
1.9259351116235417 0.1292096333266833
1.9310946856390574 0.0
1.936254259654573 0.0
1.9414138336700888 0.0
1.9465734076856045 0.0
1.9517329817011202 0.1292096333266833
1.956892555716636 0.0
1.9620521297321516 0.0
1.9672117037476673 0.1292096333266833
1.972371277763183 0.0
1.9775308517786987 0.1292096333266833
1.9826904257942144 0.0
1.98784999980973 0.0
1.9930095738252458 0.1292096333266833
1.9981691478407615 0.0
2.003328721856277 0.0
2.008488295871793 0.0
2.013647869887309 0.0
2.0188074439028245 0.0
2.0239670179183404 0.1292096333266889
2.029126591933856 0.0
2.034286165949372 0.1292096333266889
2.0394457399648873 0.0
2.0446053139804032 0.1292096333266889
2.0497648879959187 0.0
2.0549244620114346 0.0
2.06008403602695 0.12920963332667776
2.065243610042466 0.0
2.0704031840579815 0.12920963332667776
2.0755627580734974 0.0
2.080722332089013 0.0
2.085881906104529 0.0
2.0910414801200443 0.0
2.0962010541355602 0.0
2.1013606281510757 0.0
2.1065202021665916 0.0
2.111679776182107 0.0
2.116839350197623 0.0
2.1219989242131385 0.12920963332667776
2.1271584982286544 0.0
2.13231807224417 0.0
2.137477646259686 0.0
2.1426372202752013 0.12920963332667776
2.1477967942907172 0.1292096333266889
2.1529563683062327 0.0
2.1581159423217486 0.0
2.163275516337264 0.0
2.16843509035278 0.0
2.1735946643682955 0.0
2.1787542383838114 0.1292096333266889
2.183913812399327 0.12920963332667776
2.189073386414843 0.0
2.1942329604303583 0.0
2.1993925344458742 0.0
2.2045521084613897 0.12920963332667776
2.2097116824769056 0.0
2.214871256492421 0.0
2.220030830507937 0.1292096333266889
2.2251904045234525 0.0
2.2303499785389684 0.0
2.235509552554484 0.0
2.24066912657 0.1292096333266889
2.2458287005855153 0.0
2.2509882746010312 0.0
2.2561478486165467 0.0
2.2613074226320626 0.0
2.266466996647578 0.0
2.271626570663094 0.1292096333266889
2.2767861446786095 0.0
2.2819457186941254 0.0
2.287105292709641 0.0
2.292264866725157 0.0
2.2974244407406723 0.12920963332667776
2.3025840147561882 0.0
2.3077435887717037 0.0
2.3129031627872196 0.12920963332667776
2.3180627368027356 0.0
2.323222310818251 0.0
2.328381884833767 0.1292096333266889
2.3335414588492824 0.0
2.3387010328647984 0.1292096333266889
2.343860606880314 0.0
2.3490201808958298 0.0
2.3541797549113452 0.0
2.359339328926861 0.0
2.3644989029423766 0.0
2.3696584769578926 0.1292096333266889
2.374818050973408 0.0
2.379977624988924 0.0
2.3851371990044394 0.0
2.3902967730199554 0.0
2.395456347035471 0.12920963332667776
2.4006159210509868 0.0
2.4057754950665022 0.0
2.410935069082018 0.0
2.4160946430975336 0.12920963332667776
2.4212542171130496 0.0
2.426413791128565 0.0
2.431573365144081 0.0
2.4367329391595964 0.0
2.4418925131751124 0.0
2.447052087190628 0.0
2.4522116612061438 0.0
2.4573712352216592 0.0
2.462530809237175 0.0
2.4676903832526906 0.0
2.4728499572682066 0.0
2.478009531283722 0.12920963332667776
2.483169105299238 0.0
2.4883286793147534 0.0
2.4934882533302694 0.0
2.498647827345785 0.0
2.5038074013613008 0.0
2.5089669753768162 0.0
2.514126549392332 0.0
2.5192861234078476 0.0
2.5244456974233636 0.0
2.529605271438879 0.12920963332667776
2.534764845454395 0.0
2.5399244194699104 0.0
2.5450839934854264 0.0
2.550243567500942 0.0
2.5554031415164578 0.0
2.5605627155319732 0.0
2.565722289547489 0.0
2.5708818635630046 0.0
2.5760414375785206 0.0
2.581201011594036 0.12920963332667776


==> StieltjesData/HistVarmiddle=5000.dat <==
lambdaval Sval
0.011840411848639333 23.230212904844944
0.01439455690001588 27.667444583298494
0.016948701951392427 24.27426741742223
0.019502847002768976 21.664131135978977
0.022056992054145526 17.4879130856698
0.024611137105522072 11.745613266494642
0.027165282156898618 4.69824530659785
0.029719427208275168 2.6101362814432503
0.03227357225965172 3.3931771658762253
0.03482771731102827 3.132163537731909
0.03738186236240481 3.1321635377319006
0.03993600741378136 2.871149909587575
0.04249015246515791 2.871149909587575
0.04504429751653446 2.6101362814432574
0.047598442567911 3.3931771658762253
0.05015258761928755 2.6101362814432503
0.0527067326706641 2.6101362814432503
0.05526087772204065 2.349122653298925
0.0578150227734172 2.088109025154606
0.06036916782479374 2.3491226532989318
0.06292331287617028 2.6101362814432503
0.06547745792754683 2.0881090251546004
0.06803160297892338 2.349122653298925
0.07058574803029993 2.0881090251546004
0.07313989308167648 2.349122653298925
0.07569403813305303 1.8270953970102752
0.07824818318442958 2.0881090251546004
0.08080232823580613 2.349122653298938
0.08335647328718267 1.8270953970102752
0.08591061833855922 1.5660817688659503
0.08846476338993577 1.8270953970102752
0.09101890844131232 1.5660817688659503
0.09357305349268887 1.5660817688659503
0.09612719854406541 1.5660817688659503
0.09868134359544196 1.8270953970102752
0.10123548864681851 2.0881090251546004
0.10378963369819506 1.5660817688659587
0.1063437787495716 1.3050681407216251
0.10889792380094815 1.5660817688659503
0.1114520688523247 1.3050681407216251
0.11400621390370125 1.5660817688659503
0.1165603589550778 1.5660817688659503
0.11911450400645435 1.5660817688659503
0.1216686490578309 1.3050681407216322
0.12422279410920743 1.5660817688659587
0.12677693916058397 1.5660817688659503
0.12933108421196052 1.3050681407216251
0.13188522926333707 1.0440545125773002
0.13443937431471362 1.3050681407216251
0.13699351936609017 1.3050681407216251
0.13954766441746672 1.5660817688659503
0.14210180946884327 1.3050681407216251
0.14465595452021981 1.5660817688659503
0.14721009957159636 1.3050681407216251
0.14976424462297291 1.0440545125773002
0.15231838967434946 1.3050681407216393
0.15487253472572599 1.0440545125773002
0.15742667977710254 1.0440545125773002
0.15998082482847908 1.3050681407216251
0.16253496987985563 1.3050681407216251
0.16508911493123218 1.0440545125773002
0.16764325998260873 1.0440545125773002
0.17019740503398528 1.0440545125773002
0.17275155008536183 1.0440545125773002
0.17530569513673838 1.3050681407216251
0.17785984018811493 1.0440545125773002
0.18041398523949148 1.0440545125773002
0.18296813029086803 1.0440545125773002
0.18552227534224458 1.0440545125773002
0.18807642039362113 1.0440545125773002
0.19063056544499768 1.3050681407216251
0.19318471049637423 1.0440545125773002
0.19573885554775078 1.0440545125773115
0.1982930005991273 1.0440545125773002
0.20084714565050385 0.7830408844329751
0.2034012907018804 1.0440545125773002
0.20595543575325695 1.0440545125773002
0.2085095808046335 0.7830408844329751
0.21106372585601005 1.3050681407216251
0.2136178709073866 0.7830408844329751
0.21617201595876315 1.0440545125773002
0.2187261610101397 1.0440545125773002
0.22128030606151625 1.0440545125773002
0.2238344511128928 0.5220272562886501
0.22638859616426935 1.0440545125773002
0.2289427412156459 1.0440545125773002
0.23149688626702244 1.0440545125773002
0.234051031318399 0.7830408844329836
0.23660517636977552 0.7830408844329751
0.23915932142115207 1.0440545125773002
0.24171346647252862 0.5220272562886501
0.24426761152390516 0.7830408844329751
0.24682175657528171 1.0440545125773002
0.24937590162665826 0.7830408844329751
0.2519300466780348 1.0440545125772887
0.2544841917294114 1.0440545125773115
0.2570383367807879 0.7830408844329666
0.2595924818321645 0.5220272562886558
0.262146626883541 0.7830408844329836
0.26470077193491753 0.7830408844329666
0.2672549169862941 1.0440545125773115
0.26980906203767063 0.5220272562886443
0.2723632070890472 0.7830408844329836
0.27491735214042373 0.7830408844329666
0.2774714971918003 1.0440545125773115
0.28002564224317683 0.7830408844329666
0.2825797872945534 0.7830408844329836
0.28513393234592993 0.5220272562886443
0.2876880773973065 0.7830408844329836
0.29024222244868303 0.7830408844329666
0.2927963675000596 0.7830408844329836
0.29535051255143613 1.0440545125773115
0.29790465760281265 0.5220272562886443
0.3004588026541892 0.7830408844329836
0.30301294770556575 1.0440545125772887
0.3055670927569423 0.7830408844329836
0.30812123780831885 0.7830408844329666
0.3106753828596954 0.5220272562886558
0.31322952791107195 0.5220272562886443
0.3157836729624485 0.7830408844329836
0.31833781801382505 0.7830408844329666
0.3208919630652016 0.5220272562886558
0.32344610811657815 0.5220272562886443
0.3260002531679547 0.5220272562886558
0.32855439821933125 0.7830408844329666
0.3311085432707078 0.5220272562886558
0.33366268832208434 0.7830408844329666
0.3362168333734609 0.7830408844329836
0.33877097842483744 0.5220272562886558
0.34132512347621397 0.5220272562886443
0.34387926852759054 0.7830408844329836
0.34643341357896706 0.5220272562886443
0.34898755863034364 0.2610136281443279
0.35154170368172016 0.5220272562886443
0.35409584873309674 1.0440545125773115
0.35664999378447326 0.7830408844329666
0.35920413883584984 0.5220272562886558
0.36175828388722636 0.5220272562886443
0.36431242893860294 1.0440545125773115
0.36686657398997946 0.5220272562886443
0.36942071904135604 0.2610136281443279
0.37197486409273256 0.7830408844329666
0.37452900914410914 0.5220272562886558
0.37708315419548566 0.5220272562886443
0.37963729924686224 0.5220272562886558
0.38219144429823876 0.7830408844329836
0.3847455893496153 0.26101362814432216
0.38729973440099186 0.5220272562886558
0.3898538794523684 0.7830408844329666
0.39240802450374496 0.5220272562886558
0.3949621695551215 0.5220272562886443
0.39751631460649806 0.7830408844329836
0.4000704596578746 0.26101362814432216
0.40262460470925115 1.0440545125773115
0.4051787497606277 0.26101362814432216
0.40773289481200425 0.2610136281443279
0.4102870398633808 0.7830408844329666
0.41284118491475735 0.5220272562886558
0.4153953299661339 0.5220272562886443
0.41794947501751045 0.5220272562886558
0.420503620068887 0.5220272562886558
0.4230577651202635 0.7830408844329666
0.4256119101716401 0.5220272562886558
0.4281660552230166 0.5220272562886443
0.4307202002743932 0.7830408844329836
0.4332743453257697 0.26101362814432216
0.43582849037714627 0.5220272562886558
0.4383826354285228 0.7830408844329666
0.44093678047989937 0.5220272562886558
0.4434909255312759 0.5220272562886443
0.44604507058265247 0.5220272562886558
0.448599215634029 0.5220272562886443
0.45115336068540557 0.5220272562886558
0.4537075057367821 0.0
0.45626165078815867 0.7830408844329836
0.4588157958395352 0.2610136281443279
0.4613699408909117 0.5220272562886443
0.4639240859422883 0.7830408844329836
0.4664782309936648 0.5220272562886443
0.4690323760450414 0.5220272562886558
0.4715865210964179 0.26101362814432216
0.4741406661477945 0.2610136281443279
0.476694811199171 0.5220272562886443
0.4792489562505476 0.5220272562886558
0.4818031013019241 0.26101362814432216
0.4843572463533007 0.7830408844329836
0.4869113914046772 0.26101362814432216
0.4894655364560538 0.5220272562886558
0.4920196815074303 0.5220272562886443
0.4945738265588069 0.5220272562886558
0.4971279716101834 0.5220272562886443
0.49968211666156 0.5220272562886443
0.5022362617129366 0.2610136281443279
0.5047904067643131 0.2610136281443279
0.5073445518156896 0.5220272562886558
0.5098986968670661 0.5220272562886331
0.5124528419184428 0.5220272562886558
0.5150069869698193 0.2610136281443279
0.5175611320211958 0.26101362814431656
0.5201152770725724 0.5220272562886558
0.522669422123949 0.5220272562886558
0.5252235671753255 0.2610136281443279
0.527777712226702 0.5220272562886331
0.5303318572780786 0.5220272562886558
0.5328860023294552 0.2610136281443279
0.5354401473808317 0.2610136281443279
0.5379942924322082 0.5220272562886331
0.5405484374835848 0.2610136281443279
0.5431025825349614 0.5220272562886558
0.5456567275863379 0.5220272562886558
0.5482108726377144 0.5220272562886558
0.5507650176890909 0.26101362814431656
0.5533191627404676 0.2610136281443279
0.5558733077918441 0.5220272562886558
0.5584274528432206 0.2610136281443279
0.5609815978945971 0.5220272562886331
0.5635357429459737 0.5220272562886558
0.5660898879973503 0.2610136281443279
0.5686440330487268 0.2610136281443279
0.5711981781001033 0.26101362814431656
0.57375232315148 0.5220272562886558
0.5763064682028565 0.2610136281443279
0.578860613254233 0.2610136281443279
0.5814147583056095 0.5220272562886558
0.583968903356986 0.26101362814431656
0.5865230484083627 0.2610136281443279
0.5890771934597392 0.5220272562886558
0.5916313385111157 0.5220272562886558
0.5941854835624922 0.0
0.5967396286138689 0.2610136281443279
0.5992937736652454 0.5220272562886558
0.6018479187166219 0.7830408844329836
0.6044020637679984 0.26101362814431656
0.6069562088193751 0.2610136281443279
0.6095103538707516 0.2610136281443279
0.6120644989221281 0.5220272562886558
0.6146186439735046 0.0
0.6171727890248813 0.7830408844329836
0.6197269340762578 0.2610136281443279
0.6222810791276343 0.2610136281443279
0.6248352241790108 0.5220272562886558
0.6273893692303874 0.0
0.629943514281764 0.2610136281443279
0.6324976593331405 0.5220272562886558
0.635051804384517 0.2610136281443279
0.6376059494358935 0.26101362814431656
0.6401600944872702 0.5220272562886558
0.6427142395386467 0.2610136281443279
0.6452683845900232 0.5220272562886558
0.6478225296413997 0.26101362814431656
0.6503766746927764 0.2610136281443279
0.6529308197441529 0.0
0.6554849647955294 0.5220272562886558
0.658039109846906 0.5220272562886331
0.6605932548982826 0.2610136281443279
0.6631473999496591 0.2610136281443279
0.6657015450010356 0.2610136281443279
0.6682556900524121 0.0
0.6708098351037887 0.5220272562886331
0.6733639801551653 0.5220272562886558
0.6759181252065418 0.2610136281443279
0.6784722702579183 0.2610136281443279
0.6810264153092949 0.26101362814431656
0.6835805603606715 0.5220272562886558
0.686134705412048 0.2610136281443279
0.6886888504634245 0.2610136281443279
0.6912429955148011 0.26101362814431656
0.6937971405661777 0.2610136281443279
0.6963512856175542 0.5220272562886558
0.6989054306689307 0.2610136281443279
0.7014595757203073 0.26101362814431656
0.7040137207716839 0.5220272562886558
0.7065678658230604 0.0
0.7091220108744369 0.2610136281443279
0.7116761559258135 0.7830408844329836
0.71423030097719 0.26101362814431656
0.7167844460285666 0.2610136281443279
0.7193385910799431 0.2610136281443279
0.7218927361313197 0.2610136281443279
0.7244468811826962 0.26101362814431656
0.7270010262340728 0.5220272562886558
0.7295551712854493 0.2610136281443279
0.7321093163368259 0.5220272562886558
0.7346634613882024 0.0
0.737217606439579 0.5220272562886558
0.7397717514909555 0.2610136281443279
0.742325896542332 0.2610136281443279
0.7448800415937086 0.0
0.7474341866450852 0.5220272562886558
0.7499883316964617 0.2610136281443279
0.7525424767478383 0.0
0.7550966217992148 0.2610136281443279
0.7576507668505913 0.26101362814431656
0.7602049119019679 0.2610136281443279
0.7627590569533444 0.2610136281443279
0.765313202004721 0.2610136281443279
0.7678673470560975 0.26101362814431656
0.7704214921074741 0.2610136281443279
0.7729756371588506 0.2610136281443279
0.7755297822102272 0.0
0.7780839272616037 0.5220272562886331
0.7806380723129803 0.0
0.7831922173643568 0.2610136281443279
0.7857463624157334 0.2610136281443279
0.7883005074671099 0.2610136281443279
0.7908546525184864 0.5220272562886331
0.793408797569863 0.2610136281443279
0.7959629426212396 0.0
0.7985170876726161 0.2610136281443279
0.8010712327239926 0.5220272562886331
0.8036253777753692 0.2610136281443279
0.8061795228267458 0.2610136281443279
0.8087336678781223 0.2610136281443279
0.8112878129294988 0.26101362814431656
0.8138419579808754 0.2610136281443279
0.816396103032252 0.5220272562886558
0.8189502480836285 0.0
0.821504393135005 0.26101362814431656
0.8240585381863816 0.2610136281443279
0.8266126832377582 0.0
0.8291668282891347 0.2610136281443279
0.8317209733405112 0.2610136281443279
0.8342751183918877 0.26101362814431656
0.8368292634432644 0.0
0.8393834084946409 0.2610136281443279
0.8419375535460174 0.2610136281443279
0.8444916985973939 0.26101362814431656
0.8470458436487706 0.2610136281443279
0.8495999887001471 0.0
0.8521541337515236 0.2610136281443279
0.8547082788029001 0.26101362814431656
0.8572624238542768 0.2610136281443279
0.8598165689056533 0.2610136281443279
0.8623707139570298 0.0
0.8649248590084063 0.26101362814431656
0.867479004059783 0.2610136281443279
0.8700331491111595 0.2610136281443279
0.872587294162536 0.5220272562886558
0.8751414392139125 0.0
0.877695584265289 0.26101362814431656
0.8802497293166657 0.0
0.8828038743680422 0.0
0.8853580194194187 0.2610136281443279
0.8879121644707952 0.5220272562886331
0.8904663095221719 0.0
0.8930204545735484 0.2610136281443279
0.8955745996249249 0.2610136281443279
0.8981287446763014 0.26101362814431656
0.9006828897276781 0.2610136281443279
0.9032370347790546 0.2610136281443279
0.9057911798304311 0.2610136281443279
0.9083453248818076 0.0
0.9108994699331842 0.0
0.9134536149845608 0.2610136281443279
0.9160077600359373 0.2610136281443279
0.9185619050873138 0.0
0.9211160501386904 0.0
0.923670195190067 0.2610136281443279
0.9262243402414435 0.2610136281443279
0.92877848529282 0.0
0.9313326303441966 0.0
0.9338867753955732 0.5220272562886558
0.9364409204469497 0.2610136281443279
0.9389950654983262 0.2610136281443279
0.9415492105497028 0.26101362814431656
0.9441033556010794 0.0
0.9466575006524559 0.2610136281443279
0.9492116457038324 0.2610136281443279
0.951765790755209 0.0
0.9543199358065855 0.26101362814431656
0.9568740808579621 0.0
0.9594282259093386 0.5220272562886558
0.9619823709607151 0.0
0.9645365160120917 0.26101362814431656
0.9670906610634683 0.2610136281443279
0.9696448061148448 0.5220272562886558
0.9721989511662213 0.2610136281443279
0.9747530962175979 0.0
0.9773072412689745 0.0
0.979861386320351 0.0
0.9824155313717275 0.2610136281443279
0.9849696764231041 0.5220272562886331
0.9875238214744807 0.2610136281443279
0.9900779665258572 0.0
0.9926321115772337 0.0
0.9951862566286103 0.2610136281443279
0.9977404016799868 0.0
1.0002945467313633 0.26101362814431656
1.00284869178274 0.2610136281443392
1.0054028368341164 0.0
1.007956981885493 0.0
1.0105111269368696 0.5220272562886784
1.013065271988246 0.0
1.0156194170396227 0.2610136281443392
1.018173562090999 0.0
1.0207277071423757 0.5220272562886784
1.0232818521937521 0.0
1.0258359972451288 0.26101362814431656
1.0283901422965054 0.2610136281443392
1.0309442873478818 0.0
1.0334984323992584 0.2610136281443392
1.0360525774506348 0.0
1.0386067225020115 0.0
1.041160867553388 0.2610136281443392
1.0437150126047645 0.0
1.0462691576561411 0.26101362814431656
1.0488233027075178 0.0
1.0513774477588942 0.0
1.0539315928102708 0.2610136281443392
1.0564857378616472 0.5220272562886331
1.0590398829130239 0.0
1.0615940279644005 0.0
1.064148173015777 0.26101362814431656
1.0667023180671535 0.0
1.0692564631185302 0.0
1.0718106081699066 0.26101362814431656
1.0743647532212832 0.2610136281443392
1.0769188982726596 0.0
1.0794730433240363 0.0
1.082027188375413 0.2610136281443392
1.0845813334267893 0.0
1.087135478478166 0.2610136281443392
1.0896896235295424 0.26101362814431656
1.092243768580919 0.26101362814431656
1.0947979136322956 0.2610136281443392
1.097352058683672 0.0
1.0999062037350487 0.0
1.1024603487864253 0.0
1.1050144938378017 0.0
1.1075686388891783 0.2610136281443392
1.1101227839405547 0.26101362814431656
1.1126769289919314 0.0
1.115231074043308 0.2610136281443392
1.1177852190946844 0.0
1.120339364146061 0.2610136281443392
1.1228935091974375 0.26101362814431656
1.125447654248814 0.0
1.1280017993001907 0.0
1.1305559443515671 0.26101362814431656
1.1331100894029438 0.0
1.1356642344543204 0.2610136281443392
1.1382183795056968 0.0
1.1407725245570735 0.0
1.1433266696084499 0.0
1.1458808146598265 0.26101362814431656
1.1484349597112031 0.0
1.1509891047625795 0.26101362814431656
1.1535432498139562 0.0
1.1560973948653326 0.0
1.1586515399167092 0.26101362814431656
1.1612056849680858 0.0
1.1637598300194623 0.26101362814431656
1.166313975070839 0.0
1.1688681201222155 0.2610136281443392
1.171422265173592 0.0
1.1739764102249686 0.2610136281443392
1.176530555276345 0.0
1.1790847003277216 0.0
1.1816388453790982 0.2610136281443392
1.1841929904304747 0.0
1.1867471354818513 0.0
1.189301280533228 0.2610136281443392
1.1918554255846043 0.26101362814431656
1.194409570635981 0.0
1.1969637156873574 0.0
1.199517860738734 0.26101362814431656
1.2020720057901106 0.0
1.204626150841487 0.0
1.2071802958928637 0.0
1.20973444094424 0.26101362814431656
1.2122885859956167 0.0
1.2148427310469934 0.0
1.2173968760983698 0.0
1.2199510211497464 0.0
1.222505166201123 0.0
1.2250593112524994 0.0
1.227613456303876 0.2610136281443392
1.2301676013552525 0.26101362814431656
1.2327217464066291 0.0
1.2352758914580058 0.0
1.2378300365093822 0.26101362814431656
1.2403841815607588 0.0
1.2429383266121352 0.0
1.2454924716635118 0.0
1.2480466167148885 0.2610136281443392
1.250600761766265 0.0
1.2531549068176415 0.0
1.2557090518690182 0.0
1.2582631969203946 0.0
1.2608173419717712 0.0
1.2633714870231476 0.0
1.2659256320745242 0.0
1.2684797771259009 0.2610136281443392
1.2710339221772773 0.0
1.273588067228654 0.0
1.2761422122800306 0.0
1.278696357331407 0.0
1.2812505023827836 0.0
1.28380464743416 0.0
1.2863587924855366 0.26101362814431656


==> StieltjesData/Histbeta=0.2.dat <==
lambdaval Sval
0.07316042736258144 1.9651751641186703
0.07612878022997045 2.52665378243829
0.07909713309735947 2.52665378243829
0.08206548596474848 3.6496110190775304
0.0850338388321375 3.36887170991772
0.08800219169952651 3.0881324007579103
0.09097054456691553 3.9303503282373407
0.09393889743430454 3.6496110190775304
0.09690725030169356 3.9303503282373407
0.09987560316908257 3.6496110190775304
0.10284395603647159 3.6496110190775304
0.1058123089038606 3.9303503282373407
0.10878066177124962 3.9303503282373407
0.11174901463863864 4.2110896373971505
0.11471736750602765 3.6496110190775304
0.11768572037341667 3.6496110190775304
0.12065407324080568 4.2110896373971505
0.1236224261081947 3.9303503282373407
0.1265907789755837 3.3688717099177046
0.12955913184297274 4.21108963739717
0.13252748471036174 3.930350328237359
0.13549583757775074 3.649611019077513
0.13846419044513977 3.9303503282373224
0.1414325433125288 3.0881324007579245
0.1444008961799178 4.21108963739717
0.1473692490473068 3.9303503282373224
0.15033760191469583 3.649611019077513
0.15330595478208486 3.6496110190775473
0.15627430764947386 3.368871709917736
0.15924266051686287 3.9303503282373224
0.1622110133842519 3.0881324007578956
0.16517936625164092 3.930350328237359
0.16814771911902993 3.6496110190775473
0.17111607198641893 3.3688717099177046
0.17408442485380796 3.3688717099177046
0.17705277772119699 3.6496110190775473
0.180021130588586 3.368871709917736
0.182989483455975 3.3688717099177046
0.18595783632336402 3.649611019077513
0.18892618919075305 3.0881324007579245
0.19189454205814205 2.526653782438302
0.19486289492553105 3.9303503282373224
0.19783124779292008 3.3688717099177046
0.2007996006603091 2.526653782438302
0.2037679535276981 3.0881324007579245
0.2067363063950871 3.3688717099177046
0.20970465926247614 3.3688717099177046
0.21267301212986517 2.526653782438302
0.21564136499725417 3.368871709917736
0.21860971786464317 2.526653782438278
0.2215780707320322 3.0881324007578956
0.22454642359942123 2.526653782438302
0.22751477646681023 3.0881324007579245
0.23048312933419923 2.526653782438278
0.23345148220158826 3.3688717099177046
0.2364198350689773 2.8073930915981133
0.2393881879363663 2.526653782438302
0.2423565408037553 2.807393091598087
0.24532489367114432 2.526653782438278
0.24829324653853335 2.8073930915981133
0.25126159940592235 2.526653782438302
0.25422995227331135 2.807393091598061
0.2571983051407004 2.526653782438302
0.2601666580080894 2.526653782438302
0.2631350108754784 2.526653782438302
0.2661033637428674 2.8073930915981133
0.2690717166102564 2.245914473278449
0.2720400694776455 2.8073930915981133
0.2750084223450345 2.2459144732784906
0.2779767752124235 2.245914473278449
0.28094512807981253 2.526653782438302
0.28391348094720154 2.2459144732784906
0.28688183381459054 1.9651751641186794
0.28985018668197954 2.526653782438302
0.29281853954936854 1.9651751641186426
0.2957868924167576 2.526653782438302
0.2987552452841466 1.9651751641186794
0.3017235981515356 2.245914473278449
0.30469195101892466 2.2459144732784906
0.30766030388631366 1.9651751641186794
0.31062865675370266 1.9651751641186794
0.31359700962109166 2.2459144732784906
0.31656536248848066 1.9651751641186426
0.3195337153558697 2.2459144732784906
0.3225020682232587 1.9651751641186794
0.3254704210906477 2.5266537824382547
0.3284387739580368 1.1229572366392453
0.3314071268254258 2.526653782438302
0.3343754796928148 1.684435854958868
0.3373438325602038 1.684435854958868
0.3403121854275928 1.9651751641186426
0.34328053829498184 1.684435854958868
0.34624889116237084 1.9651751641186794
0.34921724402975984 1.4036965457990305
0.3521855968971489 1.9651751641186794
0.3551539497645379 1.9651751641186794
0.3581223026319269 1.684435854958868
0.3610906554993159 1.4036965457990567
0.3640590083667049 1.6844358549588365
0.36702736123409396 1.4036965457990567
0.36999571410148296 1.684435854958868
0.37296406696887197 1.6844358549588365
0.375932419836261 1.4036965457990567
0.37890077270365 1.4036965457990567
0.381869125571039 1.4036965457990567
0.384837478438428 1.684435854958868
0.38780583130581703 1.1229572366392244
0.3907741841732061 1.9651751641186794
0.3937425370405951 1.1229572366392453
0.3967108899079841 1.6844358549588365
0.39967924277537314 1.4036965457990567
0.40264759564276215 1.4036965457990567
0.40561594851015115 1.4036965457990567
0.40858430137754015 1.4036965457990567
0.41155265424492915 1.4036965457990305
0.4145210071123182 1.1229572366392453
0.4174893599797072 0.842217927479434
0.4204577128470962 1.4036965457990305
0.42342606571448527 1.4036965457990567
0.42639441858187427 0.842217927479434
0.42936277144926327 1.1229572366392453
0.43233112431665227 1.1229572366392453
0.4352994771840413 1.1229572366392244
0.43826783005143033 1.4036965457990567
0.44123618291881933 0.842217927479434
0.44420453578620833 1.1229572366392244
0.4471728886535974 1.1229572366392453
0.4501412415209864 0.842217927479434
0.4531095943883754 0.842217927479434
0.4560779472557644 0.842217927479434
0.4590463001231534 0.8422179274794183
0.46201465299054245 1.1229572366392453
0.46498300585793145 0.5614786183196226
0.46795135872532045 0.8422179274794183
0.4709197115927095 0.842217927479434
0.4738880644600985 0.842217927479434
0.4768564173274875 0.5614786183196226
0.4798247701948765 1.1229572366392453
0.4827931230622655 0.5614786183196122
0.4857614759296546 0.5614786183196226
0.4887298287970436 0.5614786183196226
0.4916981816644326 0.5614786183196122
0.49466653453182163 0.2807393091598113
0.49763488739921063 0.842217927479434
0.5006032402665996 0.2807393091598166
0.5035715931339886 0.5614786183196122
0.5065399460013776 0.5614786183196122
0.5095082988687667 0.5614786183196332
0.5124766517361556 0.2807393091598061
0.5154450046035447 0.2807393091598061


==> StieltjesData/Histbeta=0.8.dat <==
lambdaval Sval
0.0077402382809434985 15.943614261489909
0.010131477768723057 14.114019182302547
0.012522717256502615 11.63099728911969
0.014913956744282173 10.062772935530512
0.017305196232061733 9.147975395936843
0.01969643571984129 8.10249249354405
0.02208767520762085 7.187694953950377
0.024478914695400405 6.534268139954878
0.026870154183179965 6.534268139954878
0.029261393670959524 5.750155963160293
0.031652633158739084 5.488785237562106
0.03404387264651864 5.096729149164798
0.0364351121342982 4.966043786365715
0.03882635162207776 4.5739876979684215
0.041217591109857316 4.312616972370213
0.04360883059763688 4.3126169723702255
0.046000070085416435 4.051246246772031
0.04839130957319599 4.051246246772019
0.050782549060975554 3.52850479557564
0.05317378854875511 3.6591901583747375
0.05556502803653467 3.5285047955756297
0.05795626752431423 3.2671340699774443
0.060347507012093786 3.2671340699774536
0.06273874649987334 3.136448707178328
0.0651299859876529 3.2671340699774443
0.06752122547543246 2.744392618781053
0.06991246496321202 2.8750779815801506
0.07230370445099157 3.0057633443792486
0.07469494393877113 2.875077981580134
0.0770861834265507 2.4830218931828574
0.07947742291433026 2.4830218931828574
0.08186866240210981 2.6137072559819554
0.08425990188988937 2.4830218931828574
0.08665114137766892 2.6137072559819554
0.08904238086544848 2.2216511675846617
0.09143362035322804 2.483021893182843
0.09382485984100761 2.2216511675846617
0.09621609932878716 2.2216511675846617
0.09860733881656672 2.2216511675846617
0.10099857830434628 2.090965804785564
0.10338981779212583 2.090965804785564
0.10578105727990539 2.221651167584649
0.10817229676768496 1.8295950791873687
0.11056353625546451 2.090965804785564
0.11295477574324407 1.698909716388271
0.11534601523102363 2.090965804785564
0.11773725471880318 1.9602804419864666
0.12012849420658274 1.9602804419864552
0.12251973369436231 1.8295950791873687
0.12491097318214187 1.4375389907900753
0.12730221266992142 1.9602804419864666
0.12969345215770098 1.8295950791873687
0.13208469164548053 1.5682243535891731
0.1344759311332601 1.698909716388271
0.13686717062103965 1.5682243535891731
0.1392584101088192 1.8295950791873687
0.14164964959659876 1.5682243535891731
0.14404088908437832 1.4375389907900586
0.1464321285721579 1.8295950791873687
0.14882336805993746 1.3068536279909777
0.151214607547717 1.5682243535891731
0.15360584703549657 1.4375389907900753
0.15599708652327612 1.5682243535891731
0.15838832601105568 1.3068536279909777
0.16077956549883524 1.4375389907900753
0.1631708049866148 1.4375389907900753
0.16556204447439435 1.4375389907900753
0.1679532839621739 1.5682243535891731
0.17034452344995346 1.3068536279909777
0.17273576293773302 1.3068536279909777
0.17512700242551257 1.4375389907900586
0.17751824191329216 1.17616826519188
0.1799094814010717 1.4375389907900753
0.18230072088885127 1.17616826519188
0.18469196037663083 1.3068536279909777
0.18708319986441038 1.17616826519188
0.18947443935218994 1.3068536279909777
0.1918656788399695 1.17616826519188
0.19425691832774905 1.3068536279909777
0.1966481578155286 1.3068536279909777
0.19903939730330816 1.045482902392782
0.20143063679108772 1.17616826519188
0.20382187627886728 1.17616826519188
0.20621311576664683 1.1761682651918661
0.20860435525442642 1.17616826519188
0.21099559474220597 1.17616826519188
0.21338683422998553 1.17616826519188
0.21577807371776508 1.045482902392782
0.21816931320554464 1.17616826519188
0.2205605526933242 1.045482902392782
0.22295179218110375 1.17616826519188
0.2253430316688833 1.045482902392782
0.22773427115666287 1.045482902392782
0.23012551064444242 1.045482902392782
0.23251675013222198 1.045482902392782
0.23490798962000153 1.0454829023927699
0.23729922910778112 1.4375389907900753
0.23969046859556067 0.7841121767945866
0.24208170808334023 0.9147975395936844
0.2444729475711198 0.9147975395936844
0.24686418705889934 1.045482902392782
0.2492554265466789 1.045482902392782
0.25164666603445845 0.9147975395936949
0.254037905522238 0.9147975395936737
0.25642914501001757 0.9147975395936737
0.25882038449779715 0.7841121767945957
0.2612116239855767 1.1761682651918661
0.26360286347335626 0.7841121767945957
0.2659941029611358 0.9147975395936737
0.2683853424489154 0.7841121767945957
0.2707765819366949 0.7841121767945775
0.2731678214244745 1.0454829023927943
0.275559060912254 0.9147975395936737
0.2779503004000336 0.9147975395936949
0.28034153988781313 1.0454829023927699
0.2827327793755927 0.7841121767945775
0.2851240188633723 0.7841121767945957
0.2875152583511518 0.7841121767945775
0.2899064978389314 0.9147975395936949
0.29229773732671094 0.9147975395936737
0.2946889768144905 0.7841121767945957
0.29708021630227005 0.6534268139954813
0.29947145579004963 1.0454829023927943
0.30186269527782916 0.6534268139954813
0.30425393476560875 0.9147975395936949
0.3066451742533883 0.7841121767945775
0.30903641374116786 0.9147975395936949
0.3114276532289474 0.6534268139954813
0.31381889271672697 0.6534268139954813
0.31621013220450656 0.9147975395936949
0.3186013716922861 0.6534268139954813
0.32099261118006567 0.9147975395936949
0.3233838506678452 0.7841121767945775
0.3257750901556248 0.5227414511963971
0.3281663296434043 0.6534268139954813
0.3305575691311839 0.9147975395936949
0.3329488086189634 0.7841121767945775
0.335340048106743 0.5227414511963971
0.33773128759452253 0.7841121767945775
0.3401225270823021 0.7841121767945957
0.34251376657008165 0.6534268139954813
0.34490500605786123 0.7841121767945775
0.3472962455456408 0.5227414511963971
0.34968748503342034 0.6534268139954813
0.3520787245211999 1.0454829023927943
0.35446996400897945 0.5227414511963849
0.35686120349675904 0.6534268139954963
0.35925244298453857 0.7841121767945775
0.36164368247231815 0.6534268139954963
0.3640349219600977 0.5227414511963849
0.36642616144787726 0.7841121767945957
0.3688174009356568 0.7841121767945775
0.3712086404234364 0.39205608839729783
0.3735998799112159 0.6534268139954813
0.3759911193989955 0.7841121767945775
0.37838235888677507 0.6534268139954963
0.3807735983745546 0.7841121767945775
0.3831648378623342 0.6534268139954963
0.3855560773501137 0.5227414511963849
0.3879473168378933 0.7841121767945957
0.3903385563256728 0.6534268139954813
0.3927297958134524 0.5227414511963971
0.39512103530123194 0.6534268139954813
0.3975122747890115 0.5227414511963971
0.39990351427679105 0.7841121767945775
0.40229475376457063 0.6534268139954963
0.40468599325235016 0.5227414511963849
0.40707723274012975 0.3920560883972887
0.40946847222790933 0.6534268139954963
0.41185971171568886 0.6534268139954813
0.41425095120346844 0.5227414511963971
0.41664219069124797 0.6534268139954813
0.41903343017902756 0.5227414511963971
0.4214246696668071 0.5227414511963849
0.42381590915458667 0.5227414511963971
0.4262071486423662 0.5227414511963849
0.4285983881301458 0.5227414511963971
0.4309896276179253 0.5227414511963849
0.4333808671057049 0.7841121767945957
0.4357721065934844 0.3920560883972887
0.438163346081264 0.6534268139954813
0.4405545855690436 0.5227414511963971
0.4429458250568231 0.5227414511963849
0.4453370645446027 0.5227414511963971
0.44772830403238223 0.7841121767945775
0.4501195435201618 0.5227414511963971
0.45251078300794134 0.3920560883972887
0.4549020224957209 0.5227414511963971
0.45729326198350045 0.5227414511963849
0.45968450147128004 0.6534268139954963
0.46207574095905957 0.26137072559819247
0.46446698044683915 0.6534268139954813
0.46685821993461873 0.39205608839729783
0.46924945942239826 0.5227414511963849
0.47164069891017785 0.5227414511963971
0.4740319383979574 0.5227414511963849
0.47642317788573696 0.26137072559819857
0.4788144173735165 0.5227414511963849
0.48120565686129607 0.6534268139954963
0.4835968963490756 0.3920560883972887
0.4859881358368552 0.6534268139954963
0.4883793753246347 0.5227414511963849
0.4907706148124143 0.5227414511963971
0.4931618543001938 0.5227414511963849
0.4955530937879734 0.3920560883972887
0.497944333275753 0.5227414511964092
0.5003355727635325 0.2613707255981864
0.5027268122513121 0.6534268139954963
0.5051180517390916 0.39205608839729783
0.5075092912268712 0.3920560883972797
0.5099005307146508 0.39205608839729783
0.5122917702024303 0.6534268139954963
0.5146830096902099 0.39205608839729783
0.5170742491779894 0.5227414511963728
0.519465488665769 0.5227414511963971
0.5218567281535486 0.5227414511963971
0.5242479676413281 0.39205608839729783
0.5266392071291076 0.5227414511963728
0.5290304466168873 0.39205608839729783
0.5314216861046668 0.5227414511963971
0.5338129255924463 0.2613707255981864
0.536204165080226 0.5227414511963971
0.5385954045680055 0.39205608839729783
0.540986644055785 0.39205608839729783
0.5433778835435645 0.5227414511963728
0.5457691230313442 0.26137072559819857
0.5481603625191237 0.5227414511963971
0.5505516020069032 0.39205608839729783
0.5529428414946828 0.2613707255981864
0.5553340809824624 0.5227414511963971
0.5577253204702419 0.5227414511963971
0.5601165599580215 0.3920560883972797
0.5625077994458011 0.26137072559819857
0.5648990389335806 0.39205608839729783
0.5672902784213602 0.5227414511963971
0.5696815179091397 0.3920560883972797
0.5720727573969193 0.5227414511963971
0.5744639968846988 0.39205608839729783
0.5768552363724784 0.26137072559819857
0.5792464758602579 0.5227414511963728
0.5816377153480375 0.26137072559819857
0.5840289548358171 0.39205608839729783
0.5864201943235966 0.5227414511963971
0.5888114338113761 0.2613707255981864
0.5912026732991558 0.39205608839729783
0.5935939127869353 0.39205608839729783
0.5959851522747148 0.3920560883972797
0.5983763917624945 0.39205608839729783
0.600767631250274 0.26137072559819857
0.6031588707380535 0.39205608839729783
0.605550110225833 0.5227414511963728
0.6079413497136127 0.39205608839729783
0.6103325892013922 0.26137072559819857
0.6127238286891717 0.26137072559819857
0.6151150681769513 0.5227414511963728
0.6175063076647309 0.26137072559819857
0.6198975471525104 0.39205608839729783
0.62228878664029 0.5227414511963728
0.6246800261280696 0.26137072559819857
0.6270712656158491 0.26137072559819857
0.6294625051036287 0.26137072559819857
0.6318537445914082 0.3920560883972797
0.6342449840791878 0.39205608839729783
0.6366362235669674 0.26137072559819857
0.6390274630547469 0.26137072559819857
0.6414187025425264 0.5227414511963728
0.6438099420303061 0.39205608839729783
0.6462011815180856 0.26137072559819857
0.6485924210058651 0.2613707255981864
0.6509836604936448 0.5227414511963971
0.6533748999814243 0.39205608839729783
0.6557661394692038 0.26137072559819857
0.6581573789569833 0.1306853627990932
0.660548618444763 0.5227414511963971
0.6629398579325425 0.13068536279909929
0.665331097420322 0.39205608839729783
0.6677223369081016 0.2613707255981864
0.6701135763958812 0.5227414511963971
0.6725048158836607 0.39205608839729783
0.6748960553714403 0.39205608839729783
0.6772872948592198 0.3920560883972797
0.6796785343469994 0.39205608839729783
0.682069773834779 0.26137072559819857
0.6844610133225585 0.2613707255981864
0.6868522528103381 0.26137072559819857
0.6892434922981177 0.26137072559819857
0.6916347317858972 0.26137072559819857
0.6940259712736767 0.3920560883972797
0.6964172107614564 0.26137072559819857
0.6988084502492359 0.26137072559819857
0.7011996897370154 0.39205608839729783
0.7035909292247949 0.2613707255981864
0.7059821687125746 0.39205608839729783
0.7083734082003541 0.26137072559819857
0.7107646476881336 0.3920560883972797
0.7131558871759133 0.26137072559819857
0.7155471266636928 0.13068536279909929
0.7179383661514723 0.26137072559819857
0.7203296056392519 0.3920560883972797
0.7227208451270315 0.39205608839729783
0.725112084614811 0.26137072559819857
0.7275033241025906 0.26137072559819857
0.7298945635903701 0.2613707255981864
0.7322858030781497 0.26137072559819857
0.7346770425659293 0.39205608839729783
0.7370682820537088 0.26137072559819857
0.7394595215414883 0.3920560883972797
0.741850761029268 0.13068536279909929
0.7442420005170475 0.26137072559819857
0.746633240004827 0.2613707255981864
0.7490244794926066 0.26137072559819857
0.7514157189803862 0.26137072559819857
0.7538069584681657 0.39205608839729783
0.7561981979559452 0.1306853627990932
0.7585894374437249 0.39205608839729783
0.7609806769315044 0.26137072559819857
0.7633719164192839 0.26137072559819857
0.7657631559070635 0.3920560883972797
0.7681543953948431 0.13068536279909929
0.7705456348826226 0.26137072559819857
0.7729368743704021 0.2613707255981864
0.7753281138581818 0.26137072559819857
0.7777193533459613 0.39205608839729783
0.7801105928337408 0.26137072559819857
0.7825018323215204 0.1306853627990932
0.7848930718093 0.39205608839729783
0.7872843112970795 0.13068536279909929
0.7896755507848591 0.13068536279909929
0.7920667902726386 0.2613707255981864
0.7944580297604182 0.26137072559819857
0.7968492692481978 0.39205608839729783
0.7992405087359773 0.13068536279909929
0.8016317482237568 0.3920560883972797
0.8040229877115365 0.13068536279909929
0.806414227199316 0.26137072559819857
0.8088054666870955 0.2613707255981864
0.8111967061748752 0.26137072559819857
0.8135879456626547 0.26137072559819857
0.8159791851504342 0.13068536279909929
0.8183704246382137 0.2613707255981864
0.8207616641259934 0.26137072559819857
0.8231529036137729 0.13068536279909929
0.8255441431015524 0.39205608839729783
0.827935382589332 0.1306853627990932
0.8303266220771116 0.26137072559819857
0.8327178615648911 0.39205608839729783
0.8351091010526707 0.1306853627990932
0.8375003405404503 0.26137072559819857
0.8398915800282298 0.13068536279909929
0.8422828195160094 0.26137072559819857
0.8446740590037889 0.3920560883972797
0.8470652984915685 0.13068536279909929
0.8494565379793481 0.26137072559819857
0.8518477774671276 0.13068536279909929
0.8542390169549071 0.2613707255981864
0.8566302564426868 0.26137072559819857
0.8590214959304663 0.26137072559819857
0.8614127354182458 0.13068536279909929
0.8638039749060253 0.1306853627990932
0.866195214393805 0.13068536279909929
0.8685864538815845 0.26137072559819857
0.870977693369364 0.1306853627990932
0.8733689328571437 0.39205608839729783
0.8757601723449232 0.13068536279909929
0.8781514118327027 0.13068536279909929
0.8805426513204823 0.1306853627990932
0.8829338908082619 0.26137072559819857
0.8853251302960414 0.13068536279909929
0.887716369783821 0.26137072559819857
0.8901076092716005 0.1306853627990932
0.8924988487593801 0.26137072559819857
0.8948900882471597 0.26137072559819857
0.8972813277349392 0.1306853627990932
0.8996725672227188 0.13068536279909929
0.9020638067104984 0.26137072559819857
0.9044550461982779 0.13068536279909929
0.9068462856860574 0.2613707255981864
0.909237525173837 0.13068536279909929
0.9116287646616166 0.26137072559819857
0.9140200041493961 0.0
0.9164112436371756 0.2613707255981864
0.9188024831249553 0.13068536279909929
0.9211937226127348 0.26137072559819857
0.9235849621005143 0.1306853627990932
0.925976201588294 0.26137072559819857
0.9283674410760735 0.13068536279909929
0.930758680563853 0.13068536279909929
0.9331499200516326 0.1306853627990932
0.9355411595394122 0.26137072559819857
0.9379323990271917 0.13068536279909929
0.9403236385149712 0.26137072559819857
0.9427148780027508 0.1306853627990932
0.9451061174905304 0.13068536279909929
0.94749735697831 0.13068536279909929
0.9498885964660895 0.39205608839729783
0.952279835953869 0.1306853627990932
0.9546710754416486 0.13068536279909929
0.9570623149294282 0.13068536279909929
0.9594535544172077 0.1306853627990932
0.9618447939049873 0.13068536279909929
0.9642360333927669 0.13068536279909929
0.9666272728805464 0.26137072559819857
0.9690185123683259 0.1306853627990932
0.9714097518561056 0.26137072559819857
0.9738009913438851 0.13068536279909929
0.9761922308316646 0.13068536279909929
0.9785834703194441 0.1306853627990932
0.9809747098072238 0.13068536279909929
0.9833659492950033 0.26137072559819857
0.9857571887827828 0.1306853627990932
0.9881484282705625 0.13068536279909929
0.990539667758342 0.13068536279909929
0.9929309072461215 0.13068536279909929
0.9953221467339011 0.1306853627990932
0.9977133862216807 0.2613707255982107
1.0001046257094601 0.2613707255981864
1.0024958651972398 0.13068536279910534
1.0048871046850192 0.0
1.0072783441727988 0.2613707255981864
1.0096695836605785 0.1306853627990932
1.012060823148358 0.13068536279910534
1.0144520626361375 0.1306853627990932
1.0168433021239172 0.1306853627990932
1.0192345416116968 0.13068536279910534
1.0216257810994762 0.1306853627990932
1.0240170205872559 0.13068536279910534
1.0264082600750353 0.1306853627990932
1.028799499562815 0.0
1.0311907390505946 0.13068536279910534
1.033581978538374 0.1306853627990932
1.0359732180261536 0.1306853627990932
1.0383644575139332 0.13068536279910534
1.0407556970017127 0.1306853627990932
1.0431469364894923 0.13068536279910534
1.0455381759772717 0.1306853627990932
1.0479294154650514 0.0
1.050320654952831 0.2613707255982107
1.0527118944406104 0.1306853627990932
1.05510313392839 0.2613707255981864
1.0574943734161697 0.0
1.0598856129039491 0.2613707255981864
1.0622768523917288 0.1306853627990932
1.0646680918795084 0.0
1.0670593313672878 0.1306853627990932
1.0694505708550675 0.13068536279910534
1.0718418103428469 0.1306853627990932
1.0742330498306265 0.1306853627990932
1.0766242893184061 0.13068536279910534
1.0790155288061856 0.1306853627990932
1.0814067682939652 0.1306853627990932
1.0837980077817448 0.0
1.0861892472695243 0.1306853627990932
1.088580486757304 0.1306853627990932
1.0909717262450835 0.13068536279910534
1.093362965732863 0.1306853627990932
1.0957542052206426 0.0
1.098145444708422 0.1306853627990932
1.1005366841962017 0.0
1.1029279236839813 0.13068536279910534
1.1053191631717607 0.1306853627990932
1.1077104026595403 0.1306853627990932
1.11010164214732 0.0
1.1124928816350994 0.0
1.114884121122879 0.0
1.1172753606106587 0.2613707255982107
1.119666600098438 0.1306853627990932
1.1220578395862177 0.0
1.1244490790739972 0.1306853627990932
1.1268403185617768 0.0
1.1292315580495564 0.13068536279910534
1.1316227975373359 0.1306853627990932
1.1340140370251155 0.0
1.1364052765128951 0.13068536279910534
1.1387965160006746 0.2613707255981864
1.1411877554884542 0.0
1.1435789949762338 0.0
1.1459702344640132 0.0
1.1483614739517929 0.0
1.1507527134395723 0.1306853627990932
1.153143952927352 0.1306853627990932
1.1555351924151316 0.13068536279910534
1.157926431902911 0.0
1.1603176713906906 0.1306853627990932
1.1627089108784703 0.0
1.1651001503662497 0.1306853627990932
1.1674913898540293 0.0
1.1698826293418088 0.1306853627990932
1.1722738688295884 0.1306853627990932
1.174665108317368 0.0
1.1770563478051475 0.0
1.179447587292927 0.0
1.1818388267807067 0.0
1.1842300662684861 0.1306853627990932
1.1866213057562658 0.0
1.1890125452440454 0.13068536279910534
1.1914037847318248 0.0
1.1937950242196045 0.13068536279910534
1.196186263707384 0.0
1.1985775031951635 0.1306853627990932
1.2009687426829432 0.13068536279910534


==> StieltjesData/Histbeta=1.5.dat <==
lambdaval Sval
0.006573577851699495 81.68772805785166
0.011161963692830602 12.527604144840495
0.01575034953396171 9.29884018998469
0.020338735375092818 7.232431258876986
0.024927121216223924 5.5534740023519715
0.02951550705735503 4.165105501763978
0.034103892898486136 2.9381751989187777
0.03869227873961724 2.1955594893019406
0.04328066458074835 1.9695460124620348
0.04786905042187946 1.7435325356221318
0.05245743626301056 1.6143819774278974
0.05704582210414167 1.5175190587822236
0.06163420794527278 1.4206561401365518
0.06622259378640388 1.3883685005879918
0.07081097962753499 1.1623550237480862
0.0753993654686661 1.226930302845202
0.07998775130979721 1.1623550237480862
0.08457613715092832 1.0654921051024122
0.08916452299205943 1.0654921051024155
0.09375290883319053 1.0009168260052963
0.09834129467432164 0.9686291864567385
0.10292968051545275 0.9363415469081805
0.10751806635658386 0.9363415469081805
0.11210645219771496 0.8717662678110646
0.11669483803884607 0.8071909887139511
0.12128322387997717 0.8071909887139487
0.12587160972110828 0.7749033491653907
0.1304599955622394 0.8071909887139536
0.13504838140337047 0.7749033491653907
0.13963676724450158 0.7103280700682749
0.1442251530856327 0.7749033491653907
0.1488135389267638 0.645752790971159
0.1534019247678949 0.645752790971159
0.15799031060902602 0.678040430519717
0.16257869645015713 0.613465151422601
0.16716708229128824 0.645752790971159
0.17175546813241935 0.613465151422601
0.17634385397355046 0.6134651514226048
0.18093223981468154 0.613465151422601
0.18552062565581265 0.5811775118740431
0.19010901149694376 0.5811775118740431
0.19469739733807487 0.5811775118740431
0.19928578317920598 0.5811775118740431
0.2038741690203371 0.5166022327769272
0.2084625548614682 0.5166022327769272
0.2130509407025993 0.48431459322836923
0.21763932654373042 0.5488898723254851
0.22222771238486153 0.5166022327769272
0.22681609822599264 0.48431459322837217
0.23140448406712372 0.48431459322836923
0.23599286990825483 0.45202695367981127
0.24058125574938594 0.5488898723254851
0.24516964159051705 0.4197393141312533
0.24975802743164816 0.4520269536798086
0.2543464132727793 0.48431459322837217
0.2589347991139104 0.45202695367981405
0.26352318495504146 0.4197393141312508
0.2681115707961726 0.38745167458269775
0.2726999566373037 0.4520269536798086
0.2772883424784348 0.48431459322837217
0.2818767283195659 0.38745167458269303
0.28646511416069703 0.35516403503413957
0.2910535000018281 0.4520269536798086
0.29564188584295925 0.32287639548558145
0.30023027168409033 0.45202695367981405
0.3048186575252214 0.3551640350341353
0.30940704336635255 0.41973931413125587
0.31399542920748363 0.3551640350341353
0.31858381504861477 0.41973931413125587
0.32317220088974585 0.3228763954855775
0.327760586730877 0.35516403503413957
0.3323489725720081 0.38745167458269303
0.3369373584131392 0.35516403503413957
0.3415257442542703 0.38745167458269303
0.34611413009540143 0.2905887559370233
0.3507025159365325 0.38745167458269775
0.3552909017776636 0.3228763954855775
0.35987928761879473 0.2905887559370233
0.3644676734599258 0.38745167458269303
0.36905605930105695 0.2905887559370233
0.37364444514218803 0.3228763954855775
0.37823283098331917 0.35516403503413957
0.38282121682445025 0.29058875593701977
0.3874096026655814 0.2905887559370233
0.39199798850671247 0.3228763954855775
0.3965863743478436 0.25830111638846515
0.4011747601889747 0.32287639548558145
0.40576314603010577 0.29058875593701977
0.4103515318712369 0.35516403503413957
0.414939917712368 0.29058875593701977
0.4195283035534991 0.2905887559370233
0.4241166893946302 0.3228763954855775
0.42870507523576135 0.25830111638846515
0.4332934610768924 0.25830111638846204
0.43788184691802357 0.32287639548558145
0.44247023275915465 0.3228763954855775
0.4470586186002858 0.22601347683990702
0.45164700444141687 0.2905887559370233
0.45623539028254795 0.29058875593701977
0.4608237761236791 0.25830111638846515
0.46541216196481017 0.25830111638846204
0.4700005478059413 0.25830111638846515
0.4745889336470724 0.25830111638846204
0.4791773194882035 0.2905887559370233
0.4837657053293346 0.2260134768399043
0.48835409117046574 0.2905887559370233
0.4929424770115968 0.25830111638846515
0.4975308628527279 0.25830111638846204
0.502119248693859 0.2905887559370163
0.5067076345349902 0.19372583729134887
0.5112960203761213 0.22601347683990702
0.5158844062172524 0.2905887559370233
0.5204727920583835 0.22601347683990156
0.5250611778995147 0.25830111638846515
0.5296495637406458 0.22601347683990702
0.5342379495817768 0.22601347683990702
0.5388263354229079 0.19372583729134418
0.5434147212640391 0.22601347683990702
0.5480031071051702 0.25830111638846515
0.5525914929463013 0.22601347683990702
0.5571798787874324 0.22601347683990702
0.5617682646285634 0.25830111638845893
0.5663566504696946 0.22601347683990702
0.5709450363108257 0.19372583729134887
0.5755334221519568 0.22601347683990702
0.5801218079930879 0.1614381977427868
0.5847101938342191 0.22601347683990702
0.5892985796753502 0.25830111638846515
0.5938869655164812 0.22601347683990702
0.5984753513576123 0.22601347683990702
0.6030637371987434 0.12915055819422946
0.6076521230398746 0.25830111638846515
0.6122405088810057 0.22601347683990702
0.6168288947221368 0.16143819774279072
0.6214172805632678 0.1614381977427868
0.626005666404399 0.22601347683990702
0.6305940522455301 0.19372583729134887
0.6351824380866612 0.22601347683990702
0.6397708239277923 0.19372583729134887
0.6443592097689234 0.19372583729134418
0.6489475956100546 0.22601347683990702
0.6535359814511856 0.16143819774279072
0.6581243672923167 0.16143819774279072
0.6627127531334478 0.25830111638845893
0.667301138974579 0.16143819774279072
0.6718895248157101 0.16143819774279072
0.6764779106568412 0.22601347683990702
0.6810662964979722 0.22601347683990156
0.6856546823391034 0.16143819774279072
0.6902430681802345 0.16143819774279072
0.6948314540213656 0.16143819774279072
0.6994198398624967 0.19372583729134887
0.7040082257036278 0.22601347683990156
0.708596611544759 0.16143819774279072
0.71318499738589 0.19372583729134887
0.7177733832270211 0.12915055819423257
0.7223617690681522 0.19372583729134418
0.7269501549092834 0.19372583729134887
0.7315385407504145 0.19372583729134887
0.7361269265915455 0.12915055819423257
0.7407153124326766 0.19372583729134887
0.7453036982738077 0.19372583729134418
0.7498920841149389 0.09686291864567444
0.75448046995607 0.19372583729134887
0.7590688557972011 0.19372583729134887
0.7636572416383322 0.19372583729134418
0.7682456274794633 0.16143819774279072
0.7728340133205944 0.16143819774279072
0.7774223991617255 0.12915055819423257
0.7820107850028566 0.1614381977427868
0.7865991708439878 0.19372583729134887
0.7911875566851189 0.12915055819423257
0.79577594252625 0.16143819774279072
0.800364328367381 0.12915055819423257
0.8049527142085121 0.12915055819422946
0.8095411000496433 0.19372583729134887
0.8141294858907744 0.12915055819423257
0.8187178717319055 0.16143819774279072
0.8233062575730365 0.1614381977427868
0.8278946434141677 0.12915055819423257
0.8324830292552988 0.19372583729134887
0.8370714150964299 0.06457527909711629
0.841659800937561 0.16143819774279072
0.8462481867786921 0.1614381977427868
0.8508365726198233 0.16143819774279072
0.8554249584609543 0.16143819774279072
0.8600133443020854 0.16143819774279072
0.8646017301432165 0.12915055819422946
0.8691901159843477 0.12915055819423257
0.8737785018254788 0.12915055819423257
0.8783668876666099 0.16143819774279072
0.882955273507741 0.12915055819422946
0.8875436593488721 0.12915055819423257
0.8921320451900032 0.12915055819423257
0.8967204310311343 0.12915055819423257
0.9013088168722654 0.12915055819423257
0.9058972027133965 0.12915055819422946
0.9104855885545277 0.16143819774279072
0.9150739743956587 0.09686291864567444
0.9196623602367898 0.16143819774279072
0.9242507460779209 0.1614381977427868
0.9288391319190521 0.12915055819423257
0.9334275177601832 0.12915055819423257
0.9380159036013143 0.12915055819423257
0.9426042894424453 0.12915055819423257
0.9471926752835764 0.12915055819422946
0.9517810611247076 0.12915055819423257
0.9563694469658387 0.16143819774279072
0.9609578328069698 0.12915055819423257
0.9655462186481009 0.12915055819422946
0.970134604489232 0.12915055819423257
0.9747229903303631 0.12915055819423257
0.9793113761714942 0.12915055819423257
0.9838997620126253 0.12915055819423257
0.9884881478537564 0.09686291864567209
0.9930765336948876 0.12915055819423257
0.9976649195360187 0.16143819774279464
1.0022533053771496 0.12915055819422633
1.006841691218281 0.12915055819423257
1.011430077059412 0.03228763954855814
1.016018462900543 0.12915055819423257
1.0206068487416742 0.12915055819423257
1.0251952345828053 0.12915055819423257
1.0297836204239363 0.12915055819423257
1.0343720062650674 0.12915055819423257
1.0389603921061985 0.12915055819422633
1.0435487779473298 0.12915055819423257
1.048137163788461 0.09686291864567444
1.052725549629592 0.12915055819423257
1.057313935470723 0.09686291864567444
1.0619023213118541 0.09686291864567444
1.0664907071529852 0.09686291864567444
1.0710790929941163 0.12915055819423257
1.0756674788352474 0.09686291864566975
1.0802558646763787 0.12915055819423257
1.0848442505175098 0.12915055819423257
1.0894326363586408 0.06457527909711629
1.094021022199772 0.09686291864567444
1.098609408040903 0.09686291864567444
1.103197793882034 0.09686291864567444
1.1077861797231652 0.12915055819423257
1.1123745655642963 0.12915055819423257
1.1169629514054273 0.09686291864566975
1.1215513372465586 0.06457527909711629
1.1261397230876897 0.12915055819423257
1.1307281089288208 0.12915055819423257
1.135316494769952 0.12915055819423257
1.139904880611083 0.09686291864567444
1.144493266452214 0.09686291864567444
1.1490816522933451 0.06457527909711629
1.1536700381344762 0.09686291864567444
1.1582584239756073 0.12915055819422633
1.1628468098167386 0.12915055819423257
1.1674351956578697 0.09686291864567444
1.1720235814990008 0.12915055819423257
1.1766119673401318 0.06457527909711629
1.181200353181263 0.09686291864567444
1.185788739022394 0.12915055819423257
1.190377124863525 0.06457527909711629
1.1949655107046562 0.09686291864567444
1.1995538965457873 0.09686291864566975
1.2041422823869186 0.09686291864567444
1.2087306682280496 0.09686291864567444
1.2133190540691807 0.09686291864567444
1.2179074399103118 0.06457527909711629
1.2224958257514429 0.12915055819423257
1.227084211592574 0.06457527909711629
1.231672597433705 0.12915055819423257
1.2362609832748361 0.06457527909711629
1.2408493691159672 0.09686291864566975
1.2454377549570985 0.09686291864567444
1.2500261407982296 0.09686291864567444
1.2546145266393607 0.09686291864567444
1.2592029124804918 0.09686291864567444
1.2637912983216228 0.09686291864567444
1.268379684162754 0.06457527909711629
1.272968070003885 0.09686291864567444
1.277556455845016 0.12915055819423257
1.2821448416861472 0.06457527909711316
1.2867332275272785 0.09686291864567444
1.2913216133684096 0.06457527909711629
1.2959099992095406 0.09686291864567444
1.3004983850506717 0.09686291864567444
1.3050867708918028 0.09686291864567444
1.3096751567329339 0.06457527909711629
1.314263542574065 0.09686291864567444
1.318851928415196 0.09686291864566975
1.3234403142563274 0.09686291864567444
1.3280287000974584 0.06457527909711629
1.3326170859385895 0.03228763954855814
1.3372054717797206 0.09686291864567444
1.3417938576208517 0.09686291864567444
1.3463822434619828 0.06457527909711629
1.3509706293031138 0.09686291864567444
1.355559015144245 0.09686291864567444
1.360147400985376 0.03228763954855658
1.3647357868265073 0.12915055819423257
1.3693241726676384 0.03228763954855814
1.3739125585087695 0.09686291864567444
1.3785009443499006 0.09686291864567444
1.3830893301910316 0.09686291864567444
1.3876777160321627 0.06457527909711629
1.3922661018732938 0.09686291864567444
1.3968544877144249 0.06457527909711629
1.401442873555556 0.06457527909711316
1.4060312593966873 0.06457527909711629
1.4106196452378184 0.09686291864567444
1.4152080310789494 0.06457527909711629
1.4197964169200805 0.06457527909711629
1.4243848027612116 0.06457527909711629
1.4289731886023427 0.09686291864567444
1.4335615744434738 0.09686291864567444
1.4381499602846048 0.09686291864567444
1.442738346125736 0.03228763954855658
1.4473267319668672 0.06457527909711629
1.4519151178079983 0.06457527909711629
1.4565035036491294 0.09686291864567444
1.4610918894902605 0.06457527909711629
1.4656802753313916 0.06457527909711629
1.4702686611725226 0.03228763954855814
1.4748570470136537 0.09686291864567444
1.4794454328547848 0.09686291864567444
1.4840338186959159 0.06457527909711316
1.4886222045370472 0.06457527909711629
1.4932105903781783 0.06457527909711629
1.4977989762193094 0.06457527909711629
1.5023873620604404 0.06457527909711629
1.5069757479015715 0.06457527909711629
1.5115641337427026 0.03228763954855814
1.5161525195838337 0.09686291864567444
1.5207409054249648 0.09686291864567444
1.5253292912660958 0.03228763954855658
1.5299176771072271 0.03228763954855814
1.5345060629483582 0.09686291864567444
1.5390944487894893 0.09686291864567444
1.5436828346306204 0.06457527909711629
1.5482712204717515 0.06457527909711629
1.5528596063128826 0.03228763954855814
1.5574479921540136 0.09686291864567444
1.5620363779951447 0.06457527909711316
1.566624763836276 0.06457527909711629
1.571213149677407 0.06457527909711629
1.5758015355185382 0.06457527909711629
1.5803899213596693 0.06457527909711629
1.5849783072008004 0.06457527909711629
1.5895666930419314 0.03228763954855814
1.5941550788830625 0.06457527909711629
1.5987434647241936 0.06457527909711629
1.6033318505653247 0.06457527909711316
1.607920236406456 0.03228763954855814
1.612508622247587 0.12915055819423257
1.6170970080887181 0.03228763954855814
1.6216853939298492 0.03228763954855814
1.6262737797709803 0.06457527909711629
1.6308621656121114 0.03228763954855814
1.6354505514532425 0.06457527909711629
1.6400389372943736 0.09686291864567444
1.6446273231355046 0.03228763954855658
1.649215708976636 0.06457527909711629
1.653804094817767 0.06457527909711629
1.658392480658898 0.06457527909711629
1.6629808665000292 0.03228763954855814
1.6675692523411603 0.09686291864567444
1.6721576381822914 0.03228763954855814
1.6767460240234224 0.06457527909711629
1.6813344098645535 0.03228763954855814
1.6859227957056846 0.06457527909711316
1.690511181546816 0.03228763954855814
1.695099567387947 0.09686291864567444
1.699687953229078 0.03228763954855814
1.7042763390702091 0.06457527909711629
1.7088647249113402 0.06457527909711629
1.7134531107524713 0.06457527909711629
1.7180414965936024 0.03228763954855814
1.7226298824347335 0.03228763954855814
1.7272182682758646 0.06457527909711316
1.7318066541169959 0.03228763954855814
1.736395039958127 0.06457527909711629
1.740983425799258 0.03228763954855814
1.745571811640389 0.03228763954855814
1.7501601974815202 0.09686291864567444
1.7547485833226513 0.03228763954855814
1.7593369691637823 0.03228763954855814
1.7639253550049134 0.09686291864566975
1.7685137408460447 0.03228763954855814
1.7731021266871758 0.06457527909711629
1.777690512528307 0.03228763954855814
1.782278898369438 0.03228763954855814
1.786867284210569 0.09686291864567444
1.7914556700517001 0.0
1.7960440558928312 0.09686291864567444
1.8006324417339623 0.0
1.8052208275750934 0.03228763954855658
1.8098092134162247 0.06457527909711629
1.8143975992573558 0.03228763954855814
1.8189859850984869 0.06457527909711629
1.823574370939618 0.06457527909711629
1.828162756780749 0.0
1.83275114262188 0.09686291864567444
1.8373395284630112 0.0
1.8419279143041423 0.06457527909711629
1.8465163001452733 0.03228763954855658
1.8511046859864047 0.03228763954855814
1.8556930718275357 0.03228763954855814
1.8602814576686668 0.03228763954855814
1.864869843509798 0.03228763954855814
1.869458229350929 0.06457527909711629
1.87404661519206 0.03228763954855814
1.8786350010331911 0.06457527909711629
1.8832233868743222 0.06457527909711629
1.8878117727154533 0.0
1.8924001585565846 0.06457527909711629
1.8969885443977157 0.03228763954855814
1.9015769302388468 0.06457527909711629
1.9061653160799779 0.03228763954855814
1.910753701921109 0.06457527909711629
1.91534208776224 0.0
1.919930473603371 0.03228763954855814
1.9245188594445022 0.06457527909711629
1.9291072452856333 0.03228763954855658
1.9336956311267646 0.03228763954855814
1.9382840169678957 0.06457527909711629
1.9428724028090267 0.0
1.9474607886501578 0.06457527909711629
1.952049174491289 0.03228763954855814
1.95663756033242 0.0
1.961225946173551 0.03228763954855814
1.9658143320146821 0.06457527909711629
1.9704027178558132 0.03228763954855658
1.9749911036969445 0.06457527909711629
1.9795794895380756 0.03228763954855814
1.9841678753792067 0.03228763954855814
1.9887562612203378 0.03228763954855814
1.9933446470614689 0.03228763954855814
1.9979330329026 0.03228763954855814
2.002521418743731 0.03228763954855814
2.007109804584862 0.03228763954855814
2.011698190425993 0.03228763954855814
2.0162865762671243 0.03228763954855814
2.0208749621082553 0.03228763954855814
2.0254633479493864 0.03228763954855814
2.0300517337905175 0.03228763954855814
2.0346401196316486 0.03228763954855814
2.0392285054727797 0.06457527909711629
2.0438168913139108 0.0
2.048405277155042 0.0
2.052993662996173 0.03228763954855814
2.057582048837304 0.03228763954855814
2.062170434678435 0.03228763954855814
2.066758820519566 0.03228763954855814
2.0713472063606972 0.03228763954855502
2.0759355922018288 0.0
2.08052397804296 0.03228763954855814
2.085112363884091 0.0
2.089700749725222 0.03228763954855814
2.094289135566353 0.03228763954855814
2.098877521407484 0.0
2.1034659072486153 0.03228763954855814
2.1080542930897463 0.06457527909711629
2.1126426789308774 0.03228763954855814
2.1172310647720085 0.0
2.1218194506131396 0.0
2.1264078364542707 0.03228763954855814
2.1309962222954018 0.06457527909711629
2.135584608136533 0.0
2.140172993977664 0.03228763954855814
2.144761379818795 0.06457527909711629
2.149349765659926 0.0
2.1539381515010576 0.03228763954855814
2.1585265373421887 0.03228763954855814
2.1631149231833198 0.0
2.167703309024451 0.03228763954855814
2.172291694865582 0.03228763954855814
2.176880080706713 0.0
2.181468466547844 0.0
2.186056852388975 0.03228763954855814
2.1906452382301063 0.0
2.1952336240712373 0.06457527909711629
2.1998220099123684 0.0
2.2044103957534995 0.03228763954855814
2.2089987815946306 0.0
2.2135871674357617 0.03228763954855814
2.2181755532768928 0.0
2.222763939118024 0.0
2.227352324959155 0.03228763954855814
2.231940710800286 0.03228763954855502
2.2365290966414175 0.03228763954855814
2.2411174824825486 0.0
2.2457058683236797 0.0
2.2502942541648108 0.0
2.254882640005942 0.03228763954855814
2.259471025847073 0.0
2.264059411688204 0.03228763954855814
2.268647797529335 0.0
2.273236183370466 0.0
2.2778245692115973 0.03228763954855814
2.2824129550527283 0.0
2.2870013408938594 0.0
2.2915897267349905 0.0
2.2961781125761216 0.03228763954855814


==> StieltjesData/Histbeta=1.dat <==
lambdaval Sval
0.0065735804853340775 43.97989553418155
0.009547666676565276 16.94638176546445
0.012521752867796474 12.104558403903171
0.015495839059027674 9.549151629745836
0.018469925250258874 8.06970560260212
0.021444011441490073 6.926497308900152
0.02441809763272127 6.119526748639941
0.02739218382395247 5.379803735068079
0.030366270015183668 5.043566001626324
0.033340356206414866 4.505585628119517
0.036314442397646064 4.371090534742804
0.03928852858887727 3.900357707924358
0.04226261478010847 3.564119974482603
0.045236700971339666 3.564119974482603
0.048210787162570864 3.295129787729199
0.05118487335380206 3.093387147664146
0.05415895954503326 2.958892054287444
0.05713304573626446 2.757149414222391
0.06010713192749566 2.757149414222391
0.06308121811872686 2.6899018675340396
0.06605530430995805 2.420911680780636
0.06902939050118925 2.3536641340922846
0.07200347669242045 2.1519214940272318
0.07497756288365165 2.3536641340922846
0.07795164907488285 2.1519214940272318
0.08092573526611405 2.084673947338881
0.08389982145734524 2.01742640065053
0.08687390764857644 2.01742640065053
0.08984799383980764 1.950178853962179
0.09282208003103884 1.6811886672087748
0.09579616622227004 1.8829313072738278
0.09877025241350124 1.7484362138971261
0.10174433860473243 1.6811886672087748
0.10471842479596363 1.6811886672087748
0.10769251098719483 1.6811886672087748
0.11066659717842603 1.546693573832073
0.11364068336965723 1.479446027143722
0.11661476956088843 1.6811886672087748
0.11958885575211962 1.479446027143722
0.12256294194335082 1.4121984804553644
0.12553702813458203 1.4794460271437289
0.12851111432581322 1.479446027143715
0.13148520051704443 1.277703387078675
0.13445928670827562 1.3449509337670138
0.13743337289950683 1.277703387078675
0.140407459090738 1.3449509337670138
0.14338154528196922 1.3449509337670262
0.1463556314732004 1.1432082937019614
0.14932971766443162 1.277703387078675
0.1523038038556628 1.1432082937019614
0.15527789004689402 1.277703387078675
0.1582519762381252 1.0759607470136108
0.16122606242935641 1.1432082937019723
0.1642001486205876 1.2104558403903123
0.1671742348118188 1.075960747013621
0.17014832100305 1.1432082937019614
0.1731224071942812 1.075960747013621
0.1760964933855124 1.0759607470136108
0.1790705795767436 1.075960747013621
0.1820446657679748 1.0759607470136108
0.185018751959206 1.075960747013621
0.18799283815043719 0.8069705602602082
0.1909669243416684 1.0087132003252697
0.19394101053289958 0.9414656536369095
0.1969150967241308 1.0087132003252601
0.199889182915362 0.9414656536369185
0.2028632691065932 0.9414656536369095
0.2058373552978244 0.9414656536369185
0.2088114414890556 1.0087132003252601
0.2117855276802868 0.8069705602602157
0.21475961387151798 0.8742181069485588
0.2177337000627492 0.9414656536369185
0.22070778625398038 0.7397230135718575
0.2236818724452116 0.874218106948567
0.22665595863644278 0.8742181069485588
0.229630044827674 0.874218106948567
0.23260413101890517 0.8742181069485588
0.2355782172101364 0.8069705602602157
0.23855230340136757 0.6724754668835069
0.24152638959259878 0.874218106948567
0.24450047578382997 0.8742181069485588
0.24747456197506118 0.7397230135718644
0.25044864816629236 0.7397230135718506
0.2534227343575236 0.8069705602602157
0.2563968205487548 0.7397230135718644
0.259370906739986 0.7397230135718644
0.26234499293121716 0.8069705602602157
0.26531907912244834 0.7397230135718506
0.2682931653136796 0.6052279201951618
0.27126725150491077 0.7397230135718644
0.27424133769614195 0.8069705602602157
0.27721542388737314 0.6724754668835006
0.2801895100786044 0.7397230135718644
0.28316359626983556 0.6724754668835131
0.28613768246106674 0.6052279201951618
0.28911176865229793 0.6724754668835006
0.29208585484352917 0.7397230135718644
0.29505994103476035 0.6052279201951618
0.29803402722599154 0.7397230135718506
0.3010081134172228 0.5379803735068105
0.30398219960845396 0.6724754668835131
0.30695628579968515 0.6724754668835131
0.30993037199091633 0.7397230135718506
0.31290445818214757 0.5379803735068105
0.31587854437337876 0.6724754668835131
0.31885263056460994 0.6052279201951618
0.3218267167558411 0.6052279201951505
0.32480080294707236 0.5379803735068105
0.32777488913830355 0.6724754668835131
0.33074897532953473 0.5379803735068105
0.3337230615207659 0.6052279201951505
0.33669714771199716 0.6724754668835131
0.33967123390322834 0.6052279201951618
0.3426453200944595 0.47073282681845924
0.3456194062856907 0.6052279201951505
0.34859349247692195 0.5379803735068105
0.35156757866815314 0.47073282681845924
0.3545416648593843 0.6052279201951618
0.3575157510506155 0.4707328268184504
0.36048983724184674 0.6724754668835131
0.36346392343307793 0.5379803735068105
0.3664380096243091 0.47073282681845924
0.3694120958155403 0.6724754668835006
0.37238618200677154 0.40348528013010787
0.3753602681980027 0.5379803735068105
0.3783343543892339 0.5379803735068105
0.3813084405804651 0.4707328268184504
0.38428252677169633 0.6052279201951618
0.3872566129629275 0.5379803735068105
0.3902306991541587 0.4034852801301003
0.39320478534538994 0.6052279201951618
0.3961788715366211 0.5379803735068105
0.3991529577278523 0.47073282681845924
0.4021270439190835 0.4707328268184504
0.40510113011031473 0.40348528013010787
0.4080752163015459 0.6052279201951618
0.4110493024927771 0.40348528013010787
0.4140233886840083 0.5379803735068004
0.4169974748752395 0.47073282681845924
0.4199715610664707 0.47073282681845924
0.4229456472577019 0.47073282681845924
0.4259197334489331 0.4034852801301003
0.4288938196401643 0.5379803735068105
0.4318679058313955 0.40348528013010787
0.4348419920226267 0.47073282681845924
0.4378160782138579 0.4707328268184504
0.4407901644050891 0.40348528013010787
0.4437642505963203 0.47073282681845924
0.4467383367875515 0.47073282681845924
0.44971242297878267 0.4034852801301003
0.4526865091700139 0.40348528013010787
0.4556605953612451 0.47073282681845924
0.4586346815524763 0.33623773344175656
0.46160876774370746 0.5379803735068004
0.4645828539349387 0.33623773344175656
0.4675569401261699 0.5379803735068105
0.47053102631740107 0.33623773344175656
0.47350511250863225 0.4034852801301003
0.4764791986998635 0.33623773344175656
0.4794532848910947 0.5379803735068105
0.48242737108232586 0.3362377334417503
0.4854014572735571 0.40348528013010787
0.4883755434647883 0.40348528013010787
0.49134962965601947 0.47073282681845924
0.49432371584725066 0.4034852801301003
0.4972978020384819 0.4034852801301003
0.5002718882297131 0.33623773344175656
0.5032459744209443 0.40348528013010787
0.5062200606121755 0.47073282681845924
0.5091941468034067 0.40348528013010787
0.5121682329946379 0.33623773344175656
0.5151423191858691 0.33623773344175656
0.5181164053771002 0.40348528013010787
0.5210904915683314 0.26899018675340525
0.5240645777595626 0.336237733441744
0.5270386639507939 0.5379803735068105
0.5300127501420251 0.20174264006505394
0.5329868363332563 0.47073282681845924
0.5359609225244875 0.33623773344175656
0.5389350087157186 0.33623773344175656
0.5419090949069498 0.40348528013010787
0.544883181098181 0.33623773344175656
0.5478572672894122 0.2689901867533952
0.5508313534806435 0.47073282681845924
0.5538054396718747 0.26899018675340525
0.5567795258631059 0.40348528013010787
0.559753612054337 0.40348528013010787
0.5627276982455682 0.33623773344175656
0.5657017844367994 0.33623773344175656
0.5686758706280306 0.33623773344175656
0.5716499568192618 0.4034852801300928
0.5746240430104931 0.20174264006505394
0.5775981292017243 0.40348528013010787
0.5805722153929554 0.33623773344175656
0.5835463015841866 0.26899018675340525
0.5865203877754178 0.33623773344175656
0.589494473966649 0.33623773344175656
0.5924685601578802 0.4034852801300928
0.5954426463491115 0.33623773344175656
0.5984167325403427 0.26899018675340525
0.6013908187315739 0.33623773344175656
0.604364904922805 0.26899018675340525
0.6073389911140362 0.33623773344175656
0.6103130773052674 0.40348528013010787
0.6132871634964986 0.33623773344175656
0.6162612496877298 0.2017426400650464
0.6192353358789611 0.33623773344175656
0.6222094220701923 0.33623773344175656
0.6251835082614234 0.33623773344175656
0.6281575944526546 0.20174264006505394
0.6311316806438858 0.33623773344175656
0.634105766835117 0.33623773344175656
0.6370798530263482 0.26899018675340525
0.6400539392175794 0.2017426400650464
0.6430280254088107 0.33623773344175656
0.6460021116000418 0.33623773344175656
0.648976197791273 0.26899018675340525
0.6519502839825042 0.26899018675340525
0.6549243701737354 0.20174264006505394
0.6578984563649666 0.26899018675340525
0.6608725425561978 0.40348528013010787
0.663846628747429 0.2017426400650464
0.6668207149386602 0.20174264006505394
0.6697948011298914 0.26899018675340525
0.6727688873211226 0.33623773344175656
0.6757429735123538 0.20174264006505394
0.678717059703585 0.33623773344175656
0.6816911458948162 0.33623773344175656
0.6846652320860473 0.2689901867533952
0.6876393182772786 0.26899018675340525
0.6906134044685098 0.26899018675340525
0.693587490659741 0.33623773344175656
0.6965615768509722 0.33623773344175656
0.6995356630422034 0.20174264006505394
0.7025097492334346 0.26899018675340525
0.7054838354246658 0.20174264006505394
0.7084579216158969 0.2017426400650464
0.7114320078071282 0.26899018675340525
0.7144060939983594 0.33623773344175656
0.7173801801895906 0.20174264006505394
0.7203542663808218 0.26899018675340525
0.723328352572053 0.33623773344175656
0.7263024387632842 0.20174264006505394
0.7292765249545153 0.26899018675340525
0.7322506111457465 0.2017426400650464
0.7352246973369778 0.26899018675340525
0.738198783528209 0.33623773344175656
0.7411728697194402 0.20174264006505394
0.7441469559106714 0.26899018675340525
0.7471210421019026 0.13449509337670262
0.7500951282931337 0.26899018675340525
0.7530692144843649 0.20174264006505394
0.7560433006755961 0.336237733441744
0.7590173868668274 0.20174264006505394
0.7619914730580586 0.26899018675340525
0.7649655592492898 0.13449509337670262
0.767939645440521 0.33623773344175656
0.7709137316317521 0.20174264006505394
0.7738878178229833 0.20174264006505394
0.7768619040142145 0.336237733441744
0.7798359902054458 0.20174264006505394
0.782810076396677 0.20174264006505394
0.7857841625879082 0.26899018675340525
0.7887582487791394 0.20174264006505394
0.7917323349703705 0.26899018675340525
0.7947064211616017 0.13449509337670262
0.7976805073528329 0.20174264006505394
0.8006545935440641 0.2689901867533952
0.8036286797352954 0.26899018675340525
0.8066027659265266 0.13449509337670262
0.8095768521177578 0.26899018675340525
0.812550938308989 0.20174264006505394
0.8155250245002201 0.20174264006505394
0.8184991106914513 0.26899018675340525
0.8214731968826825 0.20174264006505394
0.8244472830739137 0.2017426400650464
0.827421369265145 0.13449509337670262
0.8303954554563762 0.33623773344175656
0.8333695416476073 0.20174264006505394
0.8363436278388385 0.13449509337670262
0.8393177140300697 0.20174264006505394
0.8422918002213009 0.20174264006505394
0.8452658864125321 0.20174264006505394
0.8482399726037633 0.2017426400650464
0.8512140587949946 0.20174264006505394
0.8541881449862258 0.13449509337670262
0.8571622311774569 0.20174264006505394
0.8601363173686881 0.20174264006505394
0.8631104035599193 0.20174264006505394
0.8660844897511505 0.26899018675340525
0.8690585759423817 0.1344950933766976
0.872032662133613 0.26899018675340525
0.8750067483248442 0.20174264006505394
0.8779808345160753 0.13449509337670262
0.8809549207073065 0.20174264006505394
0.8839290068985377 0.20174264006505394
0.8869030930897689 0.20174264006505394
0.8898771792810001 0.13449509337670262
0.8928512654722313 0.2689901867533952
0.8958253516634626 0.20174264006505394
0.8987994378546937 0.13449509337670262
0.9017735240459249 0.26899018675340525
0.9047476102371561 0.20174264006505394
0.9077216964283873 0.13449509337670262
0.9106957826196185 0.20174264006505394
0.9136698688108497 0.20174264006505394
0.9166439550020808 0.1344950933766976
0.9196180411933121 0.20174264006505394
0.9225921273845433 0.13449509337670262
0.9255662135757745 0.20174264006505394
0.9285402997670057 0.20174264006505394
0.9315143859582369 0.20174264006505394
0.9344884721494681 0.13449509337670262
0.9374625583406992 0.13449509337670262
0.9404366445319304 0.1344950933766976
0.9434107307231617 0.20174264006505394
0.9463848169143929 0.13449509337670262
0.9493589031056241 0.26899018675340525
0.9523329892968553 0.0
0.9553070754880865 0.20174264006505394
0.9582811616793177 0.26899018675340525
0.9612552478705488 0.1344950933766976
0.9642293340617801 0.13449509337670262
0.9672034202530113 0.13449509337670262
0.9701775064442425 0.13449509337670262
0.9731515926354737 0.13449509337670262
0.9761256788267049 0.26899018675340525
0.979099765017936 0.20174264006505394
0.9820738512091672 0.06724754668835131
0.9850479374003984 0.2689901867533952
0.9880220235916297 0.13449509337670262
0.9909961097828609 0.13449509337670262
0.9939701959740921 0.13449509337670262
0.9969442821653233 0.13449509337670262
0.9999183683565545 0.1344950933766976
1.0028924545477857 0.20174264006506146
1.0058665407390168 0.1344950933766976
1.0088406269302481 0.2017426400650464
1.0118147131214794 0.13449509337670762
1.0147887993127105 0.1344950933766976
1.0177628855039418 0.06724754668835381
1.0207369716951729 0.2017426400650464
1.0237110578864042 0.1344950933766976
1.0266851440776354 0.20174264006506146
1.0296592302688665 0.1344950933766976
1.0326333164600978 0.13449509337670762
1.035607402651329 0.1344950933766976
1.0385814888425602 0.13449509337670762
1.0415555750337913 0.2017426400650464
1.0445296612250226 0.1344950933766976
1.0475037474162538 0.13449509337670762
1.050477833607485 0.0672475466883488
1.0534519197987162 0.13449509337670762
1.0564260059899473 0.1344950933766976
1.0594000921811786 0.20174264006506146
1.0623741783724097 0.0672475466883488
1.065348264563641 0.1344950933766976
1.0683223507548723 0.13449509337670762
1.0712964369461033 0.2017426400650464
1.0742705231373346 0.13449509337670762
1.0772446093285657 0.2017426400650464
1.080218695519797 0.13449509337670762
1.083192781711028 0.0672475466883488
1.0861668679022594 0.20174264006506146
1.0891409540934904 0.0672475466883488
1.0921150402847217 0.0672475466883488
1.095089126475953 0.13449509337670762
1.098063212667184 0.1344950933766976
1.1010372988584154 0.13449509337670762
1.1040113850496465 0.2017426400650464
1.1069854712408778 0.06724754668835381
1.1099595574321088 0.1344950933766976
1.1129336436233401 0.1344950933766976
1.1159077298145714 0.06724754668835381
1.1188818160058025 0.2017426400650464
1.1218559021970338 0.06724754668835381
1.1248299883882649 0.1344950933766976
1.1278040745794962 0.13449509337670762
1.1307781607707272 0.0
1.1337522469619585 0.20174264006506146
1.1367263331531896 0.1344950933766976
1.139700419344421 0.1344950933766976
1.1426745055356522 0.06724754668835381
1.1456485917268833 0.1344950933766976
1.1486226779181146 0.06724754668835381
1.1515967641093456 0.0672475466883488
1.154570850300577 0.13449509337670762
1.157544936491808 0.2017426400650464
1.1605190226830393 0.0672475466883488
1.1634931088742706 0.13449509337670762
1.1664671950655017 0.1344950933766976
1.169441281256733 0.13449509337670762
1.172415367447964 0.0672475466883488
1.1753894536391953 0.06724754668835381
1.1783635398304264 0.1344950933766976
1.1813376260216577 0.1344950933766976
1.184311712212889 0.13449509337670762
1.18728579840412 0.0
1.1902598845953514 0.20174264006506146
1.1932339707865824 0.0672475466883488
1.1962080569778137 0.06724754668835381
1.1991821431690448 0.1344950933766976
1.202156229360276 0.06724754668835381
1.2051303155515072 0.1344950933766976
1.2081044017427385 0.0672475466883488
1.2110784879339698 0.20174264006506146
1.2140525741252008 0.0672475466883488
1.2170266603164321 0.06724754668835381
1.2200007465076632 0.0672475466883488
1.2229748326988945 0.13449509337670762
1.2259489188901256 0.0672475466883488
1.2289230050813569 0.1344950933766976
1.2318970912725882 0.20174264006506146
1.2348711774638192 0.0
1.2378452636550505 0.13449509337670762
1.2408193498462816 0.1344950933766976
1.243793436037513 0.13449509337670762
1.246767522228744 0.0672475466883488
1.2497416084199753 0.0672475466883488
1.2527156946112066 0.13449509337670762
1.2556897808024376 0.0672475466883488
1.258663866993669 0.06724754668835381
1.2616379531849 0.0672475466883488
1.2646120393761313 0.06724754668835381
1.2675861255673624 0.1344950933766976
1.2705602117585937 0.0
1.2735342979498248 0.0672475466883488
1.276508384141056 0.1344950933766976
1.2794824703322873 0.06724754668835381
1.2824565565235184 0.0672475466883488
1.2854306427147497 0.06724754668835381
1.2884047289059808 0.0672475466883488
1.291378815097212 0.13449509337670762
1.2943529012884432 0.0672475466883488
1.2973269874796745 0.0672475466883488
1.3003010736709057 0.13449509337670762
1.3032751598621368 0.0672475466883488
1.3062492460533681 0.06724754668835381
1.3092233322445992 0.0672475466883488
1.3121974184358305 0.06724754668835381
1.3151715046270616 0.0
1.3181455908182929 0.06724754668835381
1.321119677009524 0.0672475466883488
1.3240937632007552 0.1344950933766976
1.3270678493919865 0.06724754668835381
1.3300419355832176 0.0672475466883488
1.333016021774449 0.06724754668835381
1.33599010796568 0.0672475466883488
1.3389641941569113 0.0
1.3419382803481423 0.1344950933766976
1.3449123665393736 0.0672475466883488
1.347886452730605 0.06724754668835381
1.350860538921836 0.0672475466883488
1.3538346251130673 0.06724754668835381
1.3568087113042984 0.0672475466883488
1.3597827974955297 0.06724754668835381
1.3627568836867607 0.0672475466883488
1.365730969877992 0.0
1.3687050560692233 0.06724754668835381
1.3716791422604544 0.0672475466883488
1.3746532284516857 0.06724754668835381
1.3776273146429168 0.0672475466883488
1.380601400834148 0.06724754668835381
1.3835754870253791 0.0672475466883488
1.3865495732166104 0.0
1.3895236594078415 0.0672475466883488
1.3924977455990728 0.1344950933766976
1.395471831790304 0.0
1.3984459179815352 0.0
1.4014200041727665 0.13449509337670762
1.4043940903639975 0.0
1.4073681765552288 0.06724754668835381
1.41034226274646 0.0672475466883488
1.4133163489376912 0.0672475466883488
1.4162904351289225 0.0
1.4192645213201536 0.0672475466883488
1.4222386075113849 0.0
1.425212693702616 0.0
1.4281867798938472 0.13449509337670762
1.4311608660850783 0.0
1.4341349522763096 0.0672475466883488
1.437109038467541 0.06724754668835381
1.440083124658772 0.0
1.4430572108500033 0.06724754668835381
1.4460312970412343 0.0
1.4490053832324656 0.0
1.4519794694236967 0.0
1.454953555614928 0.06724754668835381
1.457927641806159 0.0672475466883488
1.4609017279973904 0.0
1.4638758141886217 0.0
1.4668499003798527 0.0672475466883488
1.469823986571084 0.0
1.4727980727623151 0.0672475466883488
1.4757721589535464 0.0
1.4787462451447775 0.0
1.4817203313360088 0.0672475466883488
1.48469441752724 0.0
1.4876685037184711 0.0
1.4906425899097024 0.06724754668835381


==> StieltjesData/Histbeta=5.dat <==
lambdaval Sval
0.006573577851697588 34.36107010098034
0.029855739834690535 1.417394141665439
0.05313790181768348 1.8383172504024479
0.07642006380067642 1.5032968169178897
0.09970222578366937 1.1596861159080862
0.12298438776666232 0.7817143447973022
0.14626654974965528 0.17180535050490156
0.16954871173264824 0.0
0.19283087371564117 0.0
0.2161130356986341 0.0
0.23939519768162706 0.0
0.26267735966462 0.0
0.28595952164761296 0.0
0.3092416836306059 0.0
0.3325238456135989 0.0
0.3558060075965918 0.0
0.37908816957958474 0.0
0.4023703315625777 0.0
0.4256524935455706 0.0
0.4489346555285636 0.0
0.47221681751155653 0.0
0.49549897949454946 0.0
0.5187811414775424 0.0
0.5420633034605353 0.0
0.5653454654435283 0.0
0.5886276274265212 0.0
0.6119097894095141 0.0
0.6351919513925071 0.0
0.6584741133755001 0.0
0.681756275358493 0.0
0.705038437341486 0.0
0.7283205993244789 0.0
0.7516027613074718 0.0
0.7748849232904648 0.0
0.7981670852734577 0.0
0.8214492472564506 0.0
0.8447314092394436 0.0
0.8680135712224366 0.0
0.8912957332054295 0.0
0.9145778951884225 0.0
0.9378600571714154 0.0
0.9611422191544083 0.0
0.9844243811374013 0.0
1.0077065431203942 0.0
1.0309887051033872 0.0
1.05427086708638 0.0
1.0775530290693731 0.0
1.100835191052366 0.0
1.124117353035359 0.0
1.147399515018352 0.0
1.1706816770013448 0.0
1.1939638389843379 0.0
1.2172460009673307 0.0
1.2405281629503238 0.0
1.2638103249333166 0.0
1.2870924869163096 0.0
1.3103746488993027 0.0
1.3336568108822955 0.0
1.3569389728652885 0.0
1.3802211348482814 0.0
1.4035032968312744 0.0
1.4267854588142672 0.0
1.4500676207972603 0.0
1.473349782780253 0.0
1.4966319447632461 0.0
1.5199141067462392 0.0
1.543196268729232 0.0
1.566478430712225 0.00859026752524513
1.5897605926952179 0.0
1.613042754678211 0.0
1.6363249166612037 0.0
1.6596070786441968 0.0
1.6828892406271896 0.0
1.7061714026101826 0.008590267525245047
1.7294535645931757 0.00859026752524513
1.7527357265761685 0.008590267525245047
1.7760178885591615 0.0
1.7993000505421544 0.008590267525245047
1.8225822125251474 0.0
1.8458643745081402 0.0
1.8691465364911333 0.008590267525245047
1.8924286984741263 0.0
1.9157108604571191 0.008590267525245047
1.9389930224401122 0.00859026752524513
1.962275184423105 0.008590267525245047
1.985557346406098 0.0
2.008839508389091 0.00859026752524513
2.0321216703720837 0.0
2.055403832355077 0.00859026752524513
2.0786859943380698 0.01718053505049026
2.1019681563210626 0.008590267525244968
2.125250318304056 0.0
2.1485324802870487 0.0
2.1718146422700415 0.00859026752524513
2.1950968042530343 0.008590267525244968
2.2183789662360276 0.00859026752524513
2.2416611282190204 0.00859026752524513
2.2649432902020132 0.008590267525244968
2.2882254521850065 0.0
2.3115076141679993 0.00859026752524513
2.334789776150992 0.00859026752524513
2.358071938133985 0.0
2.3813541001169782 0.00859026752524513
2.404636262099971 0.01718053505049026
2.427918424082964 0.0
2.451200586065957 0.00859026752524513
2.47448274804895 0.0
2.497764910031943 0.00859026752524513
2.5210470720149356 0.008590267525244968
2.544329233997929 0.0
2.5676113959809217 0.00859026752524513
2.5908935579639145 0.008590267525244968
2.614175719946908 0.0
2.6374578819299006 0.00859026752524513
2.6607400439128934 0.00859026752524513
2.6840222058958862 0.0
2.7073043678788795 0.01718053505049026
2.7305865298618723 0.00859026752524513
2.753868691844865 0.0
2.777150853827858 0.017180535050489935
2.8004330158108512 0.0
2.823715177793844 0.0
2.846997339776837 0.008590267525244968
2.87027950175983 0.01718053505049026
2.893561663742823 0.0
2.916843825725816 0.02577080257573539
2.9401259877088086 0.0
2.963408149691802 0.0
2.9866903116747947 0.00859026752524513
3.0099724736577875 0.008590267525244968
3.033254635640781 0.00859026752524513
3.0565367976237736 0.00859026752524513
3.0798189596067664 0.0
3.1031011215897593 0.008590267525244968
3.1263832835727525 0.0
3.1496654455557453 0.0
3.172947607538738 0.0
3.1962297695217314 0.00859026752524513
3.2195119315047243 0.00859026752524513
3.242794093487717 0.0
3.26607625547071 0.017180535050489935
3.289358417453703 0.0
3.312640579436696 0.0
3.335922741419689 0.00859026752524513
3.3592049034026816 0.008590267525244968
3.382487065385675 0.00859026752524513
3.4057692273686677 0.00859026752524513
3.4290513893516605 0.0
3.452333551334654 0.0
3.4756157133176466 0.00859026752524513
3.4988978753006394 0.00859026752524513
3.5221800372836323 0.017180535050489935
3.5454621992666255 0.0
3.5687443612496184 0.01718053505049026
3.592026523232611 0.0
3.6153086852156044 0.00859026752524513
3.6385908471985973 0.00859026752524513
3.66187300918159 0.00859026752524513
3.685155171164583 0.008590267525244968
3.708437333147576 0.0
3.731719495130569 0.00859026752524513
3.755001657113562 0.0
3.778283819096555 0.00859026752524513
3.801565981079548 0.00859026752524513
3.8248481430625407 0.00859026752524513
3.8481303050455336 0.008590267525244968
3.871412467028527 0.00859026752524513
3.8946946290115196 0.0
3.9179767909945125 0.008590267525244968
3.9412589529775057 0.0
3.9645411149604985 0.00859026752524513
3.9878232769434914 0.00859026752524513
4.011105438926484 0.0
4.0343876009094775 0.017180535050490588
4.05766976289247 0.0
4.080951924875463 0.008590267525244968
4.104234086858456 0.017180535050490588
4.127516248841449 0.0
4.150798410824442 0.0
4.174080572807435 0.008590267525245294
4.197362734790428 0.008590267525244968
4.220644896773421 0.0
4.243927058756414 0.0
4.267209220739407 0.008590267525244968
4.2904913827224 0.0
4.313773544705393 0.017180535050490588
4.3370557066883855 0.008590267525244968
4.360337868671379 0.0
4.383620030654371 0.017180535050489935
4.406902192637364 0.0
4.430184354620358 0.0
4.45346651660335 0.008590267525244968
4.476748678586343 0.008590267525244968
4.5000308405693366 0.0
4.523313002552329 0.008590267525244968
4.546595164535322 0.0
4.5698773265183155 0.0
4.593159488501308 0.008590267525244968
4.616441650484301 0.008590267525245294
4.6397238124672935 0.0
4.663005974450287 0.008590267525244968
4.68628813643328 0.0
4.709570298416272 0.008590267525244968
4.732852460399266 0.008590267525244968
4.756134622382259 0.008590267525245294
4.779416784365251 0.0
4.802698946348245 0.0
4.825981108331238 0.0
4.84926327031423 0.017180535050489935
4.8725454322972235 0.0
4.895827594280217 0.008590267525245294
4.919109756263209 0.0
4.942391918246202 0.008590267525245294
4.965674080229195 0.008590267525244968
4.988956242212188 0.008590267525244968
5.012238404195181 0.008590267525245294
5.035520566178174 0.008590267525244968
5.058802728161167 0.0
5.08208489014416 0.008590267525245294
5.105367052127153 0.0
5.128649214110146 0.008590267525244968
5.151931376093139 0.0
5.1752135380761315 0.0
5.198495700059125 0.0
5.221777862042118 0.008590267525245294
5.24506002402511 0.008590267525244968
5.268342186008104 0.0
5.291624347991096 0.008590267525244968
5.314906509974089 0.008590267525244968
5.338188671957083 0.0
5.361470833940075 0.008590267525244968
5.384752995923068 0.0
5.4080351579060615 0.017180535050490588
5.431317319889054 0.0
5.454599481872047 0.0
5.47788164385504 0.008590267525245294
5.501163805838033 0.0
5.524445967821026 0.0
5.547728129804018 0.0
5.571010291787012 0.0
5.594292453770005 0.008590267525245294
5.617574615752997 0.008590267525244968
5.640856777735991 0.0
5.664138939718984 0.008590267525245294
5.687421101701976 0.0
5.7107032636849695 0.008590267525244968
5.733985425667963 0.0
5.757267587650955 0.008590267525244968
5.780549749633948 0.008590267525244968
5.803831911616942 0.0
5.827114073599934 0.0
5.850396235582927 0.0
5.87367839756592 0.008590267525244968
5.896960559548913 0.0
5.920242721531906 0.008590267525245294
5.943524883514899 0.008590267525244968
5.966807045497892 0.008590267525244968
5.990089207480885 0.0
6.0133713694638775 0.008590267525244968
6.036653531446871 0.0
6.059935693429864 0.0
6.083217855412856 0.008590267525244968
6.10650001739585 0.008590267525245294
6.129782179378842 0.0
6.153064341361835 0.0
6.176346503344829 0.008590267525245294
6.199628665327821 0.008590267525244968
6.222910827310814 0.008590267525244968
6.2461929892938075 0.0
6.2694751512768 0.0
6.292757313259793 0.008590267525244968
6.316039475242786 0.0
6.339321637225779 0.0
6.362603799208772 0.008590267525244968
6.385885961191765 0.008590267525245294
6.409168123174758 0.0
6.432450285157751 0.008590267525245294
6.455732447140743 0.0
6.479014609123737 0.0
6.50229677110673 0.008590267525245294
6.525578933089722 0.008590267525244968
6.5488610950727155 0.0
6.572143257055709 0.008590267525245294
6.595425419038701 0.008590267525244968
6.618707581021694 0.0
6.641989743004688 0.0
6.66527190498768 0.0
6.688554066970673 0.0
6.711836228953666 0.008590267525244968
6.735118390936659 0.0
6.758400552919652 0.008590267525245294
6.781682714902645 0.008590267525244968
6.804964876885638 0.0
6.828247038868631 0.008590267525245294
6.8515292008516235 0.008590267525244968
6.874811362834617 0.0
6.89809352481761 0.0
6.9213756868006024 0.0
6.944657848783596 0.0
6.967940010766589 0.008590267525245294
6.991222172749581 0.008590267525244968
7.014504334732575 0.0
7.037786496715567 0.008590267525244968
7.06106865869856 0.0
7.0843508206815535 0.008590267525245294
7.107632982664546 0.008590267525244968
7.130915144647539 0.0
7.154197306630532 0.0
7.177479468613525 0.008590267525244968
7.200761630596518 0.0
7.224043792579511 0.008590267525245294
7.247325954562504 0.008590267525244968
7.270608116545497 0.0
7.29389027852849 0.0
7.317172440511483 0.0
7.340454602494476 0.0
7.363736764477468 0.008590267525244968
7.3870189264604615 0.008590267525244968
7.410301088443455 0.0
7.433583250426447 0.0
7.4568654124094405 0.008590267525244968
7.480147574392434 0.0
7.503429736375426 0.0
7.526711898358419 0.008590267525244968
7.549994060341413 0.0
7.573276222324405 0.0
7.596558384307398 0.008590267525245294
7.619840546290391 0.0
7.643122708273384 0.008590267525244968
7.666404870256377 0.008590267525245294
7.68968703223937 0.0
7.712969194222363 0.0
7.736251356205356 0.0
7.7595335181883485 0.008590267525244968
7.782815680171342 0.0
7.806097842154335 0.008590267525245294
7.829380004137327 0.0
7.852662166120321 0.0
7.875944328103314 0.008590267525245294
7.899226490086306 0.0
7.9225086520692996 0.0
7.945790814052292 0.008590267525244968
7.969072976035285 0.0
7.9923551380182785 0.0
8.015637300001272 0.0
8.038919461984266 0.017180535050490588
8.062201623967258 0.0
8.08548378595025 0.0
8.108765947933243 0.0
8.132048109916237 0.008590267525245294
8.15533027189923 0.0
8.178612433882222 0.008590267525244638
8.201894595865216 0.0
8.225176757848208 0.0
8.2484589198312 0.0
8.271741081814195 0.0
8.295023243797187 0.0
8.31830540578018 0.008590267525244638
8.341587567763174 0.008590267525245294
8.364869729746166 0.0
8.388151891729159 0.0
8.411434053712153 0.0
8.434716215695145 0.008590267525245294
8.457998377678138 0.008590267525244638
8.481280539661132 0.0
8.504562701644124 0.008590267525245294
8.527844863627116 0.0
8.55112702561011 0.0
8.574409187593103 0.0
8.597691349576095 0.0
8.62097351155909 0.0
8.644255673542082 0.0
8.667537835525074 0.0
8.690819997508067 0.008590267525244638
8.71410215949106 0.0
8.737384321474053 0.0
8.760666483457046 0.0
8.78394864544004 0.008590267525245294
8.807230807423032 0.008590267525245294
8.830512969406024 0.0
8.853795131389019 0.0
8.877077293372011 0.0
8.900359455355003 0.008590267525244638
8.923641617337998 0.0
8.94692377932099 0.008590267525245294
8.970205941303982 0.0
8.993488103286976 0.0
9.016770265269969 0.0
9.040052427252961 0.0
9.063334589235955 0.0
9.086616751218948 0.008590267525245294
9.10989891320194 0.0
9.133181075184934 0.0
9.156463237167927 0.0
9.179745399150919 0.0
9.203027561133913 0.008590267525245294
9.226309723116906 0.0
9.249591885099898 0.008590267525245294
9.27287404708289 0.0
9.296156209065884 0.0
9.319438371048877 0.008590267525245294
9.34272053303187 0.0
9.366002695014863 0.0
9.389284856997856 0.0
9.412567018980848 0.0
9.435849180963842 0.008590267525245294
9.459131342946835 0.0
9.482413504929827 0.0
9.505695666912821 0.0
9.528977828895814 0.0
9.552259990878806 0.008590267525244638
9.5755421528618 0.0
9.598824314844792 0.0
9.622106476827785 0.0
9.645388638810779 0.0
9.668670800793771 0.008590267525245294
9.691952962776764 0.008590267525244638
9.715235124759758 0.0
9.73851728674275 0.0
9.761799448725743 0.008590267525244638
9.785081610708737 0.0
9.80836377269173 0.0
9.831645934674722 0.0
9.854928096657714 0.008590267525244638
9.878210258640708 0.0
9.9014924206237 0.008590267525245294
9.924774582606693 0.0
9.948056744589687 0.0
9.97133890657268 0.0
9.994621068555672 0.0
10.017903230538666 0.0
10.041185392521658 0.0
10.06446755450465 0.0
10.087749716487645 0.0
10.111031878470637 0.008590267525245294
10.13431404045363 0.0
10.157596202436624 0.008590267525245294
10.180878364419616 0.0
10.204160526402609 0.0
10.227442688385603 0.0
10.250724850368595 0.008590267525245294
10.274007012351587 0.0
10.297289174334582 0.0
10.320571336317574 0.0
10.343853498300566 0.0
10.36713566028356 0.0
10.390417822266553 0.0
10.413699984249545 0.0
10.43698214623254 0.0
10.460264308215532 0.008590267525245294
10.483546470198524 0.0
10.506828632181517 0.0
10.53011079416451 0.0
10.553392956147503 0.0
10.576675118130495 0.0
10.59995728011349 0.008590267525245294
10.623239442096482 0.0
10.646521604079474 0.0
10.669803766062468 0.0
10.69308592804546 0.008590267525245294
10.716368090028453 0.0
10.739650252011447 0.0
10.76293241399444 0.0
10.786214575977432 0.0
10.809496737960426 0.0
10.832778899943419 0.0
10.856061061926411 0.0
10.879343223909405 0.0
10.902625385892398 0.0
10.92590754787539 0.0
10.949189709858384 0.0
10.972471871841377 0.008590267525245294
10.995754033824369 0.0
11.019036195807363 0.0
11.042318357790355 0.0
11.065600519773348 0.0
11.08888268175634 0.008590267525244638
11.112164843739334 0.0
11.135447005722327 0.0
11.158729167705319 0.0
11.182011329688313 0.0
11.205293491671306 0.0
11.228575653654298 0.0
11.251857815637292 0.008590267525245294
11.275139977620285 0.0
11.298422139603277 0.0
11.321704301586271 0.0
11.344986463569263 0.008590267525245294
11.368268625552256 0.0
11.39155078753525 0.008590267525245294
11.414832949518242 0.0
11.438115111501235 0.0
11.461397273484229 0.0
11.484679435467221 0.0
11.507961597450214 0.0
11.531243759433208 0.0
11.5545259214162 0.0
11.577808083399193 0.008590267525244638
11.601090245382187 0.0
11.624372407365179 0.008590267525245294


==> StieltjesData/beta=0.2.dat <==
lambdaval Sval
2.0774473237878976 0.9633152417514049
2.063646667901985 0.9704326787004012
2.049889306772714 0.9776262090659973
2.0361752417437637 0.9848968862840347
2.0225044741695593 0.9922457815528748
2.008877005415361 0.9996739841839638
1.9952928368573815 1.0071826019602574
1.981751969882894 1.0147727615027082
1.9682544058903317 1.0224456086450255
1.9548001462894016 1.0302023088168981
1.9413891925011972 1.0380440474359045
1.928021545958306 1.0459720303083275
1.9146972081049274 1.0539874840390893
1.9014161803969796 1.0620916564510532
1.8881784643022244 1.0702858170139087
1.8749840613003739 1.0785712572829003
1.861832972883217 1.0869492913476433
1.8487252005547352 1.095421256291277
1.8356607458312233 1.1039885126602336
1.8226396102414102 1.112652444944881
1.8096617953265866 1.1214144620713242
1.7967273026407247 1.1302759979046495
1.7838361337506052 1.1392385117639106
1.7709882902359515 1.1483034889491484
1.7581837736895496 1.1574724412807664
1.7454225857173797 1.1667469076515828
1.7327047279387577 1.176128454591865
1.7200302019864555 1.1856186768477233
1.7073990095068425 1.195219197973169
1.6948111521600253 1.2049316709362232
1.6822666316199753 1.2147577787394344
1.6697654495746779 1.224699235055174
1.6573076077262676 1.234757784876106
1.6448931077911724 1.2449352051812337
1.632521951500259 1.255233305617916
1.6201941405989737 1.2656539292002933
1.6079096768474939 1.276198953024545
1.5956685620208784 1.286870289001425
1.5834707979092095 1.29766988460654
1.5713163863177553 1.3085997236488318
1.5592053290671162 1.319661827057754
1.5471376279933842 1.3308582536896383
1.5351132849482951 1.3421911011537715
1.5231323017993952 1.353662506658681
1.5111946804301946 1.3652746478792168
1.4993004227403308 1.377029743844944
1.4874495306457363 1.388930055850435
1.4756420060788014 1.4009778883880577
1.4638778509885437 1.4131755901038532
1.4521570673407742 1.4255255547771288
1.4404796571182688 1.438030222324416
1.4288456223209476 1.4506920798284277
1.4172549649660433 1.4635136625927223
1.4057076870882768 1.4764975552227588
1.3942037907400433 1.489646392734038
1.382743277991585 1.5029628616881103
1.37132615093118 1.5164497013571607
1.3599524116653205 1.5301097049179908
1.3486220623189034 1.543945720676167
1.3373351050354159 1.5579606533211758
1.3260915419771293 1.5721574652134245
1.3148913753252853 1.5865391777039772
1.3037346072802967 1.601108872487885
1.292621240061936 1.6158696929920744
1.2815512759095444 1.6308248457986945
1.2705247170822171 1.645977602104953
1.259541565859018 1.661331299220378
1.2486018245391812 1.676889342102578
1.2377054954423108 1.6926552049325547
1.2268525809085962 1.7086324327306295
1.2160430832990186 1.7248246430141234
1.2052770049955657 1.741235527497928
1.1945543484014447 1.7578688538391591
1.1838751159412961 1.7747284674270898
1.1732393100614196 1.7918182932196114
1.1626469332299876 1.8091423376275144
1.1520979879372695 1.826704690447899
1.1415924766958598 1.844509526848043
1.1311304020408988 1.8625611094011574
1.12071176653031 1.8808637901754062
1.1103365727450227 1.899422012877698
1.1000048232892081 1.9182403150537117
1.0897165207905166 1.9373233303457194
1.0794716679003116 1.9566757908097856
1.0692702672939087 1.9763025292939558
1.059112321670821 1.9962084818791097
1.048997833754998 2.016398690384184
1.0389268062950718 2.0368783049375097
1.0288992420646035 2.057652586616072
1.018915143862334 2.0787269101545154
1.0089745145124354 2.100106766725795
0.9990773568647595 2.121797766795408
0.9892236737950992 2.1438056430511585
0.9794134682054388 2.1661362534105257
0.9696467430242169 2.1887955841076643
0.9599235012065841 2.211789752862183
0.9502437457346654 2.2351250121318804
0.9406074796178258 2.258807752451623
0.9310147058929304 2.2828445058606794
0.9214654276246186 2.3072419494207703
0.9119596479055659 2.3320069088272697
0.9024973698567582 2.3571463621158957
0.8930785966277612 2.3826674434674167
0.8837033313969921 2.4085774471128416
0.8743715773719958 2.434883831341664
0.8650833377897189 2.4615942226157723
0.8558386159167842 2.4887164197916514
0.8466374150497717 2.5162583984535827
0.8374797385154953 2.544228315360567
0.8283655896712787 2.5726345130097643
0.8192949719052409 2.6014855243192136
0.8102678886365707 2.630790077432736
0.801284343315813 2.660557100649854
0.7923443394251449 2.6907957274836725
0.783447880478662 2.721515301849609
0.7745949700226562 2.7527253833879897
0.7657856116358983 2.7844357529234167
0.7570198089299205 2.8166564180639413
0.748297565549296 2.8493976189429997
0.7396188851719179 2.882669834107129
0.7309837715092818 2.9164837865523947
0.7223922283067619 2.950850449912554
0.7138442593438877 2.985781054801831
0.7053398684346222 3.0212870953152664
0.6968790594276338 3.0573803356894302
0.6884618362065689 3.094072817126368
0.6800882026903228 3.1313768647834475
0.6717581628333053 3.16930509493178
0.6634717206257066 3.2078704222857435
0.6552288800937583 3.2470860675060345
0.6470296452999909 3.2869655648785407
0.6388740203434895 3.327522770171113
0.6307620093601419 3.368771868670263
0.6226936165228844 3.4107273833994425
0.6146688460419425 3.453404183520454
0.6066877021650665 3.496817492919223
0.5987501891777599 3.5409828989768863
0.5908563114034997 3.58591636152683
0.5830060732039565 3.631634221997866
0.5751994789791991 3.678153212743489
0.5674365331678958 3.725490466556559
0.5597172402475068 3.773663526368254
0.5520416047344647 3.8226903551297644
0.5444096311843498 3.872589345874305
0.5368213241920483 3.9233793319566344
0.5292766883919048 3.9750795974663324
0.5217757284578614 4.02770988781036
0.5143184491035813 4.081290420459559
0.5069048550825604 4.135841895852696
0.4995349511882269 4.191385508450684
0.49220874225401795 4.247942957932383
0.48492623315344857 4.3055364605221556
0.47768742880015713 4.364188760437927
0.47049233414793223 4.4239231414470765
0.4633409541907236 4.48476343851573
0.45623329396262624 4.546734049535336
0.44916935853784723 4.6098599471084425
0.44214915303064684 4.674166690373428
0.43517268259525277 4.7396804368457985
0.42823995242575097 4.806427954250981
0.4213509677559456 4.874436632321082
0.4155962586732552 4.9257737490719355
0.4098784525196358 4.978088588214941
0.4041975606686734 5.031407865627379
0.3985535946776713 5.085759249220646
0.3929465662917056 5.141171400865954
0.3873764874477994 5.197674020522969
0.3818433702792207 5.255297892706091
0.376347227119907 5.314074935432548
0.37088807050902295 5.374038251806507
0.365465913195657 5.435222184404494
0.3600807681436597 5.497662372639139
0.35473264853663106 5.56139581329115
0.34942156778306344 5.6264609244131085
0.3441475395216439 5.692897612823784
0.3398948522725868 5.737849072897193
0.3346879083031982 5.8067532990697375
0.32951806003275796 5.877148366817989
0.32438532208799664 5.94908056688644
0.31928970935529855 6.022598066442177
0.31423123698713357 6.09775100317414
0.3092099204086983 6.174591585028281
0.3042257753247868 6.2531741959717335
0.2992788177268909 6.333555508210548
0.29436906390054635 6.415794601319686
0.28949653043293194 6.499953088781202
0.2846612342207363 6.586095252467296
0.280755438203947 6.645364277139954
0.27598761467302674 6.73511557326162
0.2712570819888618 6.827045259001347
0.2665638583848235 6.921229264514131
0.26190796244804404 7.017746979329445
0.25728941312918385 7.1166814475622
0.25270822975256324 7.2181195762928025
0.2481644320266847 7.322152358151817
0.24365804005515432 7.428875109238103
0.23918907434803358 7.538387723601612
0.23475755583363422 7.650794945635461
0.23117084941020483 7.7294726948310855
0.2268072445876756 7.847211665610308
0.22248115346564606 7.9681673695662925
0.2181925987926924 8.092466159733064
0.21394160380298177 8.220240885874054
0.20972819223132866 8.351631308747594
0.2055523883288894 8.486784545984023
0.20141421687953603 8.625855552388263
0.19731370321694647 8.769007637768764
0.19325087324245 8.916413025713275
0.18995529774598735 9.02141246177012
0.18596087828080932 9.176758620003094
0.18200422504780345 9.336896851485964
0.17808536644182638 9.502040022464316
0.17420433152897224 9.672413397258383
0.1703611500700698 9.848255534986155
0.16655585254531408 10.029819263979308
0.16278847018010917 10.217372741750252
0.15905903497219404 10.411200609279359
0.15602640315754865 10.551755754390806
0.152365932371442 10.757471355648129
0.14874351109827766 10.970368994804646
0.14515917476506304 11.190810466847429
0.14161295973143612 11.41918150759584
0.1381049033266234 11.655893763691443
0.13463504388841957 11.901386956955237
0.13120342080433528 12.15613126551532
0.1284052305579643 12.344213736914552
0.12504318077285753 12.616766559389314
0.12171949392021925 12.900101903333475
0.1184342141038312 13.194836749909598
0.11518738672486972 13.501634545737005
0.11197905854002824 13.821209560202284
0.1088092777232205 14.154331733143994
0.10621661089571997 14.404677600596562
0.10311705940109764 14.764321494099661
0.1000562109113472 15.140078811591385
0.09703412004646708 15.53299663245905
0.09405084322187543 15.944211767948262
0.09110643873882367 16.374960348681146
0.08820096688100909 16.82658864256569
0.0858163600390137 17.173786268126417
0.08298193332536175 17.667198126402038
0.08018663534660805 18.186113094346204
0.07743053553384716 18.73244906529508
0.07471370590478213 19.308314523704215
0.07203622121131822 19.916032186154865
0.06983036852830872 20.39396824008283
0.06722480463214182 21.066942591398117
0.06465883059715105 21.780011544148728
0.062132533964767166 22.536662204437892
0.05964600595048793 23.34078320914557
0.057588847335328076 23.986887761082947
0.05517514155430573 24.89062841997826
0.052801505273600696 25.856122729893894
0.050468047099381366 26.88955179245532
0.04852861437001358 27.735014285667024
0.04626884916582877 28.914291716590213
0.044049622285189785 30.184994071632858
0.04187106500889814 31.557541332690676
0.040051174905065844 32.70745607454011
0.03794735771575215 34.30518508597777
0.03588464803958211 36.04612541945058
0.03386320725364469 37.94921956772375
0.03216504374385465 39.59578117193509
0.030219621144730053 41.871729020136016
0.028316008719967 44.38949748819973
0.02670707782617917 46.62487860439523
0.0248806289801104 49.71915162271643
0.023096631250895654 53.19614291987795
0.02157859554594764 56.393742668979904
0.019873111883703352 60.8281737473201
0.018210844872710758 65.91854704702358
0.01678562664519596 70.83784213242343
0.01520347447522128 77.68264504905123
0.013836113847292424 84.53051616210058
0.012335271124831744 94.20791440161739
0.011026670177775104 104.37032674307672
0.009608454119524571 119.05061647115873
0.00835953000762614 135.60424392592284
0.00713250217605331 157.33121079704821
0.005837015112246705 191.57328021519356
0.0046706981770125115 237.61186265177437
0.0035262490386305336 312.3487575542595
0.0024033776148228185 454.9237020379913
0.001301653180352544 834.9745906891454
0.0002204703919750197 4953.165639340712


==> StieltjesData/beta=0.4.dat <==
lambdaval Sval
2.2076168995427943 0.42546983533672006
2.193307493055085 0.42848821046754487
2.1790415752366448 0.43153779097431316
2.1648191484960857 0.43461899668243553
2.1506402152605877 0.43773225432226753
2.1365047779760733 0.4408779976624428
2.1224128391073864 0.4440566676461418
2.1083644011384712 0.44726871253036743
2.094359466572557 0.45051458802830097
2.0803980379323397 0.4537947574548187
2.0664801177601655 0.4571096918752408
2.052605708618223 0.46045987025739765
2.0387748130887315 0.4638457796270924
2.0249874337741343 0.4672679152270461
2.011243573297291 0.47072678067941215
1.9975432343016717 0.47422288815194935
1.9838864194515606 0.47775675852794036
1.9702731314322566 0.4813289215799578
1.9567033729502714 0.48493991614756893
1.9431771467335366 0.48859029031907775
1.929694455531613 0.49228060161741005
1.9162553021158995 0.4960114171902413
1.9028596892798384 0.4997833140044823
1.8895076198391447 0.5035968790452212
1.8761990966320081 0.5074527095192489
1.862934122519317 0.5113514130632767
1.8497127003848837 0.5152936079569627
1.836534833135661 0.5192799233408831
1.8234005237019755 0.523310999439559
1.8103097750377526 0.5273874877896803
1.797262590120748 0.5315100514736572
1.7842589719527828 0.5356793653586337
1.771298923559978 0.5398961163411095
1.7583824479929966 0.5441610035973085
1.7455095483272818 0.548474738839453
1.7326802276633042 0.5528380465780861
1.7198944891268082 0.5572516643906079
1.7071523358690583 0.5617163431961841
1.6944537710670968 0.5662328475371945
1.681798797923996 0.5708019558673912
1.6691874196691177 0.575424460846946
1.656619639558371 0.5801011696445646
1.6440954608744793 0.5848329042468552
1.6316148869272467 0.5896205017751416
1.6191779210538255 0.5944648148099216
1.606784566618989 0.599366711723167
1.5944348270154083 0.6043270770186782
1.582128705663931 0.609346811680704
1.5698662060138606 0.6144268335310488
1.5576473315432422 0.6195680775948936
1.545472085759149 0.6247714964755596
1.5333404721979753 0.6300380607384589
1.5212524944257275 0.6353687593044725
1.509208156038324 0.6407645998530156
1.497207460661892 0.6462266092350426
1.4852504119530752 0.6517558338962639
1.4733370135993373 0.6573533403108494
1.4614672693192707 0.6630202154259008
1.4496411828629148 0.6687575671169795
1.4378587580120672 0.6745665246549982
1.4261199985806088 0.6804482391847743
1.4144249084148222 0.6864038842155682
1.4027734913937218 0.6924346561239278
1.3911657514293823 0.6985417746691749
1.3796016924672765 0.704726483521875
1.3680813184866039 0.7109900508056546
1.3566046335006396 0.7173337696527105
1.3451716415570787 0.7237589587734008
1.333782346738374 0.7302669630403026
1.3224367531621006 0.736859154087115
1.3111348649813026 0.7435369309228321
1.2998766863848548 0.7503017205615955
1.2886622215978245 0.757154978668656
1.2774914748818353 0.7640981902228857
1.2663644505354414 0.7711328701962941
1.255281152894497 0.7782605642510209
1.2442415863325358 0.7854828494542725
1.233245755261149 0.792801335011708
1.2222936641303743 0.80021766301977
1.2113853174290816 0.8077335092374877
1.2005207196853638 0.8153505838782866
1.189699875466936 0.8230706324223468
1.1789227893815322 0.8308954364500832
1.1681894660773118 0.8388268144973191
1.1574999102432635 0.8468666229327562
1.1468541266096204 0.8550167568583421
1.1362521199482722 0.8632791510331749
1.1256938950731858 0.8716557808215762
1.1151794568408249 0.8801486631660059
1.1047088101505795 0.8887598575854863
1.0942819599451956 0.89749146720024
1.0838989112112076 0.906345639783251
1.073559668979377 0.9153245688394865
1.0632642383251338 0.9244304947135228
1.0530126243690228 0.9336657057263562
1.0428048322771486 0.9430325393421793
1.032640867261634 0.9525333833659371
1.0225207345810714 0.9621706771724899
1.0124444395409835 0.9719469129682363
1.0024119874942887 0.9818646370860549
0.992423383841766 0.9919264513144698
0.9824786340325263 1.002135014261939
0.9725777435644851 1.0124930427572016
0.9627207179848414 1.0230033132866347
0.9529075628905553 1.0336686634695962
0.9431382839288354 1.044491993572742
0.9334128867976202 1.0554762680643408
0.9237313772460738 1.0666245172096156
0.9140937610750753 1.0779398387081691
0.9045000441377139 1.0894253993745784
0.8949502323397903 1.1010844368632455
0.8854443316403136 1.1129202614386309
0.8759823480520085 1.1249362577919948
0.8665642876418199 1.137135886905819
0.8571901565314208 1.1495226879670648
0.8478599608977239 1.162100280330472
0.838573706973391 1.1748723655330995
0.8293314010473521 1.1878427293613307
0.8201330494653148 1.201015243971589
0.8109786586302872 1.2143938700659975
0.801868235003092 1.2279826591242629
0.7928017851028897 1.2417857556930374
0.7837793155076949 1.2558073997340558
0.7748008328548988 1.2700519290323105
0.7658663438417906 1.2845237816655646
0.7569758552260764 1.2992274985364871
0.748129373826403 1.3141677259686917
0.7393269065228729 1.3293492183679574
0.7305684602575686 1.3447768409498921
0.721854042035065 1.3604555725353071
0.7131836589229508 1.3763905084145085
0.7045573180523382 1.3925868632817444
0.6959750266183758 1.4090499742409694
0.687436791880758 1.4257853038840667
0.6789426211642277 1.4427984434426482
0.6704925218590811 1.4600951160144582
0.6620865014216617 1.4776811798653957
0.653724567374854 1.4955626318080728
0.6454067273085689 1.5137456106577492
0.6371329888802247 1.5322364007664324
0.6289033598152232 1.5510414356357747
0.6207178479074104 1.5701673016093585
0.6125764610195407 1.5896207416447623
0.6044792070837239 1.6094086591657304
0.5964260941018644 1.6295381219945662
0.588417130146091 1.6500163663647145
0.5804523233591764 1.670850801013308
0.572531681954942 1.6920490113532405
0.5646552142186496 1.7136187637240976
0.5568229285073824 1.7355680097209898
0.5490348332504045 1.7579048906001153
0.5412909369495116 1.7806377417594819
0.5335912481793578 1.8037750972929363
0.5259357755877669 1.8273256946152647
0.5183245278960222 1.8512984791556772
0.5107575138991349 1.87570260911659
0.5032347424660903 1.9005474602940895
0.49575622254006974 1.9258426309559384
0.4883219631386447 1.9515979467724014
0.4809319733539441 1.9778234657945235
0.47358626235279316 2.00452948347379
0.4662848393768184 2.0317265377163625
0.45902771374252294 2.059425413964226
0.4518148948413216 2.087637150294756
0.4446463921395428 2.116373042529139
0.4375222151783886 2.145644649339146
0.4304423735738514 2.1754637973405324
0.42451546729846035 2.197617532493836
0.4186263052032394 2.22018796407943
0.41277490737913664 2.243186429477287
0.4069612942333593 2.2666246697133365
0.4011854864962053 2.290514847241778
0.3954475052280878 2.314869564662395
0.39080656556417753 2.3305621532143177
0.38513730469573537 2.3557378565621394
0.3795059366940126 2.3814152776150017
0.37391248402538213 2.4076088818547583
0.3683569695248592 2.434333680788486
0.36283941640446554 2.46160525746569
0.3573598482618453 2.489439793419556
0.3519182890891437 2.5178540971247965
0.34651476328215636 2.5468656340715015
0.34114929564976115 2.5764925585618244
0.335821911423644 2.606753747344444
0.33150748678170144 2.626542700381379
0.32624935972838104 2.657935209276533
0.3210293956499098 2.6900182645030606
0.3158476215851942 2.7228138433890514
0.3107040650497078 2.7563448395199646
0.30559875404726194 2.7906351100652476
0.3005317170821636 2.825709526026284
0.29550298317178403 2.861594025615669
0.29051258185955 2.898315670995232
0.2855605432283767 2.9359027086190292
0.28154445485437407 2.9608355344728245
0.2766622557708088 2.999980772203825
0.27181851428853715 3.040076575990219
0.26701326280634397 3.081156352035317
0.2622465343374502 3.1232550456233956
0.25751836252607635 3.1664092290422574
0.2528287816646083 3.210657195512879
0.24817782671140023 3.256039059604627
0.2435655333092378 3.302596864658224
0.23899193780450145 3.3503746977866267
0.23527738416148564 3.38259439456981
0.23077432662230726 3.4325940296854744
0.2263100817925085 3.4839484740106603
0.22188468905615533 3.5367108845933783
0.21749818860908196 3.5909371553264235
0.21315062148306643 3.6466860918394643
0.20884202957099096 3.7040195997696377
0.20457245565304344 3.7630028876048143
0.20034194342401077 3.823704685415803
0.1969005871713957 3.865301247190896
0.1927413699731846 3.9291697616040095
0.18862135271037728 3.9949700417082474
0.18454058305318213 4.0627867643237385
0.1804991097425682 4.132709482558569
0.17649698262560468 4.204832974732756
0.17253425269241487 4.279257623219581
0.16861097211483558 4.356089826200264
0.16541394226404305 4.40954625025758
0.16156276273733186 4.490868728941831
0.15775119797957038 4.57493413219566
0.15397930533875234 4.661876699874162
0.15024714356904462 4.751839314829742
0.14655477288229135 4.844974195235235
0.1429022550021425 4.941443653431093
0.1392896532209833 5.041420928769185
0.1363404433335085 5.112262283306731
0.13280091370618732 5.218880820299207
0.1293015014786718 5.329564101876718
0.1258422768835965 5.444537339745473
0.12242331205887655 5.564042188555018
0.1190446811262527 5.688338241609757
0.11570646027436374 5.817704689984001
0.1129756946427832 5.9109780840146
0.10971157388877426 6.050094425448156
0.10648810644718384 6.195197881703698
0.1033053777518952 6.346663674440592
0.10016347580423354 6.504898071115267
0.09706249129195427 6.670341590313367
0.09451990470009038 6.791515152721123
0.09149407626483498 6.971037928559425
0.08850945600477722 7.1592484543767325
0.08556614676260843 7.356760463052122
0.08266425479820214 7.564245047163427
0.07980388996569049 7.7824373598142556
0.07745284732963549 7.945424852973982
0.07466891084717911 8.184947514633805
0.0719268556642573 8.437715737962673
0.06922680812573351 8.704801925005851
0.06656889928252778 8.98739362015372
0.06395326516723662 9.286808991804694
0.06179785097227477 9.51625677317301
0.05926021114556236 9.85007126043182
0.056765287883513135 10.205430903685984
0.054313240462427484 10.584378780231255
0.051904234915128106 10.989215575056468
0.04991313843511651 11.307025002767338
0.047583737083991225 11.766250682797539
0.045297920970039596 12.25993960772646
0.04305588815690672 12.791906883580513
0.04119619347606435 13.218075364876276
0.03903532057029755 13.832590762789087
0.03691888352955039 14.500185325669985
0.034847122886872944 15.227652542990395
0.03312199972665564 15.826546505113162
0.031133278634719444 16.687696349912642
0.0291900324926233 17.636510057489488
0.027292559569522548 18.686280081548063
0.025705842113275635 19.584011309297225
0.023893723328027965 20.870282449474345
0.022128376155412105 22.31600350097549
0.02064448347004774 23.59179217138411
0.0189665827869963 25.428744575156898
0.017336650272699955 27.53851521948679
0.015958531034414972 29.485791795392473
0.014418543818251282 32.30995608858907
0.012927976462197987 35.656937768993885
0.011659071274004909 38.96234980125043
0.010261456243158837 43.81815397060375
0.009061743196935557 48.87116262562367
0.007759330066347842 56.52916364500925
0.006630337613281204 65.16735846115539
0.005425609242743374 78.93783848730929
0.004368800820938779 96.75645654302433
0.003338842257999503 124.76210277205318
0.0023353147216853055 175.19135712390886
0.001357546734501084 292.53284849153107
0.0004045398039598106 790.5330709538315


==> StieltjesData/beta=0.6.dat <==
lambdaval Sval
2.3412584537496075 0.2512714663889933
2.326441406896366 0.2529817186526708
2.3116680311183715 0.25470904869244365
2.2969383297568613 0.2564536794773223
2.282252306178097 0.2582158375481218
2.2676099637735976 0.25999575308484035
2.2530113059603765 0.26179365997549287
2.2384563361811765 0.2636097958864296
2.22394505790471 0.26544440233418176
2.2094774746259014 0.2672977247588672
2.195053589866138 0.269170012599194
2.180673407173501 0.27106151936910416
2.16633693012304 0.27297250273609214
2.152044162317007 0.27490322460124494
2.1377951073851196 0.27685395118104
2.1235897689848193 0.27882495309094973
2.109428150801532 0.28081650543089254
2.095310256548933 0.2828288878725775
2.0812360899692184 0.2848623847487906
2.067205654833363 0.28691728514466935
2.053218954941406 0.28899388299101375
2.0392759941227236 0.2910924771596873
2.025376776236301 0.2932133715611581
2.0115213051710246 0.295356875244233
1.9977095848459603 0.29752330249804104
1.9839416192106434 0.2997129729563226
1.9702174122453733 0.30192621170407946
1.9565369679615012 0.3041633493866499
1.942900290401731 0.30642472232126533
1.9293073836404266 0.3087106726111536
1.9157582517839025 0.31102154826225364
1.9022528989707448 0.31335770330260665
1.8887913293721128 0.315719497904493
1.8753735471920598 0.3181072985093818
1.861999556667845 0.32052147795577135
1.8486693620702577 0.3229624156099867
1.835382967703943 0.32543049750001574
1.8221403779077272 0.32792611645245956
1.8089415970549505 0.3304496722326783
1.7957866295538036 0.33300157168821226
1.7826754798476654 0.33558222889556716
1.7696081524154452 0.3381920653104477
1.7565846517719306 0.3408315099215288
1.7436049824681352 0.3435009994078582
1.7306691490916577 0.3462009782999837
1.7177771562670319 0.3489318991449023
1.7049290086560935 0.3516942226749322
1.6921247109583453 0.3544884179806083
1.679364267911327 0.3573149626877089
1.6666476842909852 0.3601743431385215
1.6539749649120543 0.36306705457745847
1.6413461146284385 0.365993601341138
1.6287611383335923 0.3689544970530493
1.6162200409609178 0.37195026482292043
1.6037228274841526 0.3749814374509172
1.5912695029177724 0.3780485576367978
1.5788600723173885 0.3811521781941595
1.5664945407801587 0.3842928622699065
1.554172913445198 0.3874711835690849
1.541895195493992 0.39068772658522466
1.5296613921508169 0.39394308683633633
1.5174715086831667 0.397237871106714
1.5053255504021785 0.4005726976947015
1.4932235226630681 0.403948196666582
1.4811654308655677 0.4073650101167523
1.4691512804543656 0.41082379243435885
1.457181076919557 0.4143252105765601
1.4452548257970932 0.4178699443486034
1.4333725326692388 0.4214586866908938
1.4215342031650333 0.42509214397324846
1.409739842960758 0.42877103629653035
1.3979894577804015 0.4324960978018609
1.386283053396143 0.43626807698761694
1.3746206356288242 0.44008773703442716
1.3630022103484425 0.44395585613838096
1.3514277834746358 0.447873227852677
1.3398973609771787 0.4518406614379412
1.3284109488764841 0.4558589822214485
1.3169685532441053 0.45992903196549595
1.3055701802032504 0.46405166924517
1.2942158359292917 0.46822776983577524
1.2829055266502893 0.4724582271101771
1.271639258647517 0.47674395244633955
1.260417038255987 0.48108587564533256
1.2492388718649932 0.485484945360094
1.238104765918644 0.4899421295352466
1.2270147269164124 0.49445841585826583
1.2159687614136865 0.4990348122223143
1.204966876022319 0.5036723472010629
1.1940090774111976 0.5083720705358196
1.1830953723068032 0.5131350536353123
1.1722257674937844 0.5179623900884662
1.1614002698155317 0.5228551961905304
1.15061888617476 0.5278146114829236
1.1398816235340947 0.5328417993071661
1.1291884889166635 0.5379379473732903
1.1185394894066896 0.543104268343117
1.1079346321500967 0.5483420004288077
1.0973739243551133 0.5536524080071018
1.0868573732928843 0.5590367822496728
1.0763849862980877 0.5644964417700312
1.0659567707695543 0.5700327332874254
1.0555727341708954 0.575647032308203
1.0452328840311296 0.581340743825092
1.0349372279453217 0.5871153030348955
1.0246857735752213 0.5929721760750819
1.0144785286499063 0.5989128607797819
1.0043155009664306 0.604938887455706
0.9941966983904805 0.611051819678509
0.9841221288570291 0.6172532551101447
0.9740918003709991 0.6235448263377624
0.9641057210079254 0.6299282017347035
0.9541638989146293 0.636405086344183
0.9442663423098872 0.6429772227862363
0.9344130594851099 0.6496463921885356
0.9246040588050201 0.6564144151416852
0.9148393487083394 0.6632831526796172
0.905118937708471 0.6702545072857311
0.8954428343941918 0.6773304239254052
0.8858110474303416 0.6845128911055608
0.8762235855585219 0.6918039419619203
0.8666804575977862 0.6992056553746613
0.857181672445346 0.7067201571131311
0.8477272390772669 0.7143496210103365
0.8383171665491703 0.7220962701679029
0.8289514639969376 0.7299623781922155
0.8196301406374148 0.7379502704624656
0.8103532057691134 0.7460623254313241
0.801120668772919 0.7543009759589723
0.7919325391127916 0.7626687106812232
0.7827888263364711 0.7711680754124695
0.7736895400761783 0.7798016745841935
0.7646346900493168 0.7885721727197736
0.7556242860591704 0.7974822959463216
0.7466583379955984 0.806534833544277
0.7377368558357313 0.8157326395354745
0.7288598496446559 0.8250786343104065
0.720027329576103 0.8345758062953648
0.7112393058731266 0.8442272136601484
0.7024957888687788 0.85403598606701
0.6937967889867743 0.8640053264614678
0.685142316742157 0.8741385129056026
0.6765323827419478 0.8844389004544283
0.6679669976857925 0.8949099230758734
0.6594461723665931 0.9055550956148876
0.6509699176711365 0.9163780158021244
0.6425382445807037 0.9273823663076135
0.6341511641716712 0.9385719168397645
0.6258086876160979 0.9499505262899756
0.6175108261822977 0.9615221449230591
0.6092575912353929 0.9732908166135933
0.6010489942378557 0.9852606811282291
0.5928850467500287 0.9974359764538596
0.5847657604306234 1.0098210411714807
0.5766911470372003 1.0224203168753854
0.5686612184266246 1.0352383506372516
0.5606759865554976 1.0482797975144862
0.5527354634805612 1.0615494231020377
0.5448396613590779 1.0750521061266918
0.5369885924491741 1.0887928410826644
0.5291822691101562 1.1027767409070808
0.5214207038027929 1.1170090396936587
0.5137039090895577 1.131495095442691
0.5060318976348375 1.1462403928450666
0.4984046822050938 1.1612505460978058
0.49082227566898806 1.1765313017481795
0.48328469099745314 1.1920885415631477
0.4757919412637216 1.2079282854203892
0.4683440396432968 1.2240566942167916
0.460940999413874 1.24048007278972
0.4535828339551984 1.2572048728459095
0.4462695567488636 1.2742376958921933
0.4401266402309775 1.2865772685411045
0.4340222453489566 1.2991428103976328
0.42795640004254304 1.311940366943687
0.42192913269039267 1.324976196334658
0.41594047211966034 1.3382567786806971
0.40999044761585596 1.3517888258121529
0.4040790889329906 1.3655792915585228
0.39820642630401926 1.3796353825724184
0.39237249045159417 1.3939645697321672
0.3865773125991343 1.4085746001591053
0.3818695311077902 1.4175619797232695
0.37614503683962663 1.4326619076954736
0.3704593990079509 1.4480654136079303
0.36481265097526516 1.4637814121629962
0.3592048266658785 1.4798191623762589
0.3536359605791922 1.4961882840806486
0.34810608780340857 1.5128987753765455
0.3426152440296699 1.5299610310910874
0.3371634655666554 1.5473858623146821
0.3327295388289563 1.5582290902510814
0.3273490848722524 1.5762910101749976
0.32200781074867013 1.5947475053392288
0.3167057554135033 1.6136111664267845
0.31144295852060555 1.6328951127516615
0.3062194604401549 1.6526130198183757
0.3010353022770297 1.6727791486005443
0.29589052588981263 1.69340837666359
0.29078517391046044 1.714516231266958
0.286628230623834 1.7278233380300878
0.28159495150485075 1.7497793321526063
0.2766012313691712 1.7722603778665627
0.27164711617703163 1.7952848176528144
0.2667326527721416 1.8188718375566368
0.261857888906037 1.8430415153895494
0.257022873263338 1.8678148722287296
0.2522276554879601 1.893213927477215
0.24747228621031783 1.919261757772169
0.24359598801386032 1.9359292494976328
0.2389135749715547 1.9631382351631064
0.23427117045385387 1.9910658283627223
0.2296688293590415 2.0197397614819788
0.22510660772578148 2.0491891767335524
0.2205845627674999 2.0794447152731115
0.21610275290818198 2.1105386130645316
0.21166123781965113 2.142504804091434
0.2080363925639521 2.1632385956944105
0.2036687622656546 2.196781293919246
0.19934161563427194 2.2313002465842033
0.1950550177714599 2.266836992767808
0.19080903523993203 2.3034354017346064
0.1866037361116296 2.341141835610679
0.18243919001806508 2.380005325678805
0.17903579733223113 2.405508915269694
0.17494608843305456 2.446482934643586
0.1708973533818861 2.4887660795751976
0.16688966863848598 2.5324195444161473
0.16292311251349673 2.577508298563573
0.1589977652350216 2.624101376585531
0.15511370901850252 2.672272195113822
0.1519353263275438 2.704316152471437
0.14812722593546732 2.7553968164510203
0.14436067795766652 2.8082863213565212
0.14063577337751654 2.863078474514568
0.1369526055757945 2.9198735114971206
0.13331127042570584 2.9787786455897796
0.12971186639313084 3.0399086737113645
0.12676268762965962 3.081234655662684
0.12324057152354602 3.146523891500451
0.1197607005888897 3.2144060371040064
0.11632318484048972 3.2850321006836065
0.11292813748425638 3.358564728890123
0.10957567505825021 3.435179327370829
0.10682477789222908 3.487689650286817
0.10355096386294754 3.5701408001804307
0.10032010780943469 3.6562467333770665
0.09713234126242479 3.746245434143969
0.09398779994173653 3.840395431824174
0.09088662396185407 3.9389780203970157
0.0883383362325004 4.007684810477837
0.08531743585136335 4.1147985713616455
0.08234035148916773 4.227285061335535
0.07940724328105675 4.3455410434052695
0.07651827703266884 4.470002212730736
0.07367362453286336 4.60114798727655
0.07133315480406067 4.694487407593545
0.06857076146624035 4.838768594535498
0.06585323799120545 4.991385218791731
0.06318078385121645 5.153048290582531
0.060553606492877395 5.324549629094478
0.05838857594112396 5.448817416157359
0.05584567438108347 5.640050318746304
0.053348725627306165 5.843933807759252
0.05089797459834494 6.061707893887321
0.04849367720007811 6.294775065589003
0.046509392254784385 6.467645537930554
0.044191845512971756 6.732222546348798
0.04192159346647861 7.017281455463556
0.039698944621833106 7.325182290396844
0.037524223248474035 7.658650069580977
0.03572724958362483 7.91397919344729
0.033642395343595144 8.302114062012759
0.031606545936442715 8.726479423785035
0.029620102787858874 9.1921386027493
0.02797562602914907 9.558834431423156
0.02608218140357388 10.116215430215505
0.024239490074156652 10.735942051464075
0.022448062161554948 11.428530663802176
0.020962522549177957 11.996378552326258
0.019268043150332544 12.859874533434226
0.017626558570629766 13.843913300368017
0.01603873772772439 14.974117611797173
0.014720264702772611 15.959905004968709
0.013234514669257399 17.4628885628232
0.011804726274538612 19.24477445431434
0.010613746126906165 20.894577704015116
0.009290883954262752 23.457734703462854
0.008026878509308841 26.654120475780765
0.0069700461366905995 29.92511551760764
0.005819015779027206 35.19834424256294
0.004849110539399253 41.106247693382166
0.003815647305917676 51.37986069593964
0.0029353943236146464 65.02070808192171
0.0020892711458785113 88.166698757253
0.0012360501292061254 149.53537895262468
0.00048083541092911505 379.6362064581974


==> StieltjesData/beta=0.8.dat <==
lambdaval Sval
2.4780844120986787 0.167443458793123
2.4627605704614157 0.1685363038676097
2.447480572336084 0.16963967861122792
2.4322444218898887 0.17075371627489616
2.417052123320468 0.17187855218577222
2.4019036808561625 0.17301432378546153
2.3867990987562986 0.17416117066903103
2.371738381311479 0.17531923462484827
2.356721532843855 0.17648865967526578
2.3417485577074264 0.17766959211816913
2.32681946028833 0.17886218056941075
2.3119342450051352 0.1800665760061505
2.297092916309142 0.18128293181112376
2.2822954786846856 0.18251140381785974
2.267541936649438 0.1837521503568737
2.2528322947547177 0.18500533230285435
2.2381665575857985 0.1862711131228733
2.2235447297622337 0.1875496589256383
2.2089668159381644 0.18884113851181766
2.1944328208026405 0.19014572342546196
2.1799427490799563 0.19146358800654706
2.165496605529972 0.19279490944466937
2.1510943949484402 0.19413986783391907
2.136736122167357 0.195498646228961
2.1224217920552886 0.19687143070235247
2.1081514095177174 0.19825841040312972
2.0939249794973915 0.1996597776166919
2.0797425069746716 0.2010757278260168
2.0656039969678877 0.20250645977424056
2.051509454533699 0.20395217552863473
2.0374588847674477 0.20541308054601673
2.0234522928035372 0.20688938373962704
2.009489683815789 0.20838129754751314
1.9955710630178252 0.20988903800245484
1.981696435663443 0.21141282480347093
1.9678658070469968 0.2129528813889477
1.9540791825037866 0.21450943501142805
1.9403365674104422 0.21608271681410612
1.9266379671853253 0.2176729619090662
1.9129833872889186 0.219280409457317
1.8993728332242419 0.22090530275065726
1.8858063105372436 0.22254788929542973
1.8722838248172247 0.2242084208982036
1.858805381697251 0.22588715375343846
1.8453709868545694 0.2275843485331809
1.8319806460110393 0.22930027047884338
1.8186343649335572 0.23103518949512056
1.8053321494344947 0.23278938024609924
1.7920740053721367 0.23456312225361498
1.77885993865112 0.23635669999791878
1.7656899552228882 0.23817040302070716
1.752564061086142 0.2400045260305835
1.739482262287297 0.24185936901100857
1.726444564920945 0.24373523733080998
1.7134509751303244 0.24563244185731145
1.7005014991077967 0.24755129907215626
1.6875961430953124 0.24949213118989316
1.6747349133849037 0.2514552662793952
1.6619178163191712 0.25344103838818854
1.6491448582917734 0.2554497876697692
1.6364160457479293 0.2574818605139804
1.6237313851849178 0.25953760968054024
1.6110908831525899 0.261617394435795
1.5984945462538813 0.26372158069278906
1.5859423811453324 0.2658505411547366
1.5734343945376128 0.2680046554619869
1.5609705931960531 0.27018431034257545
1.5485509839411795 0.27238989976645855
1.5361755736492553 0.2746218251035265
1.5238443692528314 0.2768804952854989
1.5115573777412925 0.279166326971808
1.4993146061614238 0.28147974471957
1.4871160616179684 0.28382118115776395
1.4749617512741977 0.2861910771657238
1.4628516823524944 0.2885898820560618
1.4507858621349259 0.29101805376214623
1.438764297963833 0.29347605903025187
1.4267869972424314 0.29596437361651073
1.4148539674353962 0.298483482488797
1.4029652160694823 0.30103388003367215
1.391120750734126 0.3036160702685366
1.379320579082064 0.30623056705912155
1.36756470882996 0.3088778943424695
1.3558531477590308 0.3115585863555548
1.3441859037156807 0.3142731878696927
1.332562984612147 0.3170222544308989
1.320984398427146 0.3198063526063593
1.3094501532065241 0.3226260602371789
1.2979602570639208 0.3254819666975778
1.2865147181814336 0.328374673160713
1.2751135448102897 0.33130479287130754
1.2637567452715261 0.3342729514252683
1.252444327956672 0.33727978705648953
1.2411763013284387 0.3403259509310336
1.229952673921421 0.34341210744889217
1.218773454342796 0.34653893455353585
1.2076386512730313 0.3497071240494641
1.196548273466604 0.3529173819279713
1.185502329752718 0.35617042870135956
1.1745008290360355 0.3594669997458196
1.1635437802974051 0.36280784565322527
1.1526311925946051 0.36619373259207777
1.1417630750630867 0.3696254426778509
1.1309394369167245 0.3731037743529925
1.120160287448575 0.37662954277684385
1.109425636031638 0.38020358022574746
1.0987354921196213 0.3838267365036163
1.0880898652477216 0.38749987936324737
1.0774887650333977 0.39122389493867193
1.0669322011771578 0.39499968818883624
1.0564201834633473 0.398828183352919
1.0459527217609448 0.4027103244175935
1.0355298260243628 0.40664707559655944
1.02515150629425 0.410639421822664
1.0148177726983048 0.4146883692529506
1.004528635452085 0.41879494578697585
0.9942841048598292 0.42296020159874315
0.9840841913152792 0.4271852096826104
0.9739289053025056 0.43147106641353855
0.9638182573967385 0.43581889212204805
0.9537522582652033 0.4402298316842693
0.9437309186679566 0.44470505512747194
0.9337542494587265 0.4492457582514666
0.9238222615857581 0.45385316326628583
0.9139349660926561 0.4585285194465507
0.9040923741192345 0.4632731038029412
0.8942944969023682 0.46808822177119636
0.8845413457768412 0.47297520791907205
0.8748329321762004 0.4779354266716953
0.8651692676336085 0.4829702730557593
0.855550363782699 0.4880811734630062
0.8459762323584267 0.49326958643345425
0.836446885197923 0.4985370034588269
0.8269623342413455 0.5038849498066486
0.8175225915327288 0.5093149853654737
0.8081276692208317 0.5148287055117193
0.7987775795599822 0.5204277419985733
0.7894723349109172 0.5261137638674517
0.7802119477416231 0.5318884783824783
0.7709964306281624 0.5377536319884602
0.7618257962555075 0.5437110112928296
0.7527000574183524 0.5497624440720185
0.7436192270219331 0.5559098003027286
0.7345833180828277 0.5621549932185524
0.7255923437297537 0.5684999803923929
0.7166463172043526 0.5749467648451172
0.707745251861967 0.5814973961808688
0.6988891611724001 0.588153971749448
0.6900780587206671 0.5949186378361515
0.6813119582077277 0.6017935908794398
0.6725908734512052 0.6087810787167838
0.6639148183860897 0.6158834018590033
0.6552838070654204 0.6231029147933912
0.6466978536609483 0.6304420273158778
0.6381569724637782 0.6379032058924435
0.6296611778849857 0.6454889750499527
0.6212104844562112 0.653201918796531
0.6128049068302277 0.6610446820715419
0.6044444597814755 0.6690199722251747
0.5961291582065728 0.6771305605275683
0.5878590171247853 0.6853792837073357
0.5796340516784686 0.693769045519258
0.5714542771334695 0.7023028183408274
0.5633197088794848 0.710983644797226
0.5552303624303832 0.7198146394141921
0.5471862534244782 0.7287989902981342
0.5391873976247518 0.737939960842687
0.5312338109190331 0.7472408914607699
0.5233255093201135 0.7567052013410559
0.5154625089658134 0.766336390227556
0.5076448261189812 0.7761380402208556
0.49987247716743155 0.7861138175993164
0.492145478623811 0.796267474658326
0.4844638471253956 0.806602851565435
0.476827599433808 0.8171238782289377
0.46923675243465374 0.8278345761771742
0.46169132313707345 0.8387390604454862
0.454191328673201 0.8498415414674325
0.44787905130927563 0.8577001286648109
0.4416060657437034 0.8656993937542362
0.4364933317280689 0.8702582064527892
0.4302921584191655 0.8784963169262466
0.42413038793966196 0.8868854549612312
0.4180080578201656 0.8954297086903088
0.4119252061979469 0.9041333125615171
0.40588187183078067 0.9130006538554306
0.3998780941112084 0.9220362795498719
0.39391391308123885 0.9312449035538948
0.387989369447502 0.9406314143342107
0.3831559578273382 0.9460401656506737
0.3773039482915916 0.9557307191108445
0.37149170459336023 0.9656133526279159
0.3657192702884965 0.9756936877396537
0.3599866896815188 0.9859775635708374
0.3542940078439296 0.996471047318109
0.3486412706331347 1.0071804453401423
0.34302852471198664 1.0181123148939324
0.33844472741205023 1.0244709031944819
0.33290525375135877 1.0357853394098009
0.3274059187253795 1.0473414266068024
0.32194677246172265 1.059146786261702
0.31652786600256494 1.071209357865296
0.31114925132859567 1.0835374154500979
0.30581098138380836 1.0961395851470628
0.3005131101011729 1.10902486384677
0.29618210180866056 1.116599119832728
0.29095835224683536 1.1299746451450716
0.2857751718288973 1.143659819922403
0.28063261875963486 1.157665231951621
0.2755307523772816 1.172001948180749
0.27046963318547035 1.186681541741511
0.2654493228864093 1.2017161207997162
0.2613406605357411 1.2106281624861546
0.25639532625640105 1.226281236718341
0.25149099613225123 1.2423253029407761
0.24662773706455432 1.2587747911023697
0.2418056173413267 1.2756448364019917
0.23702470667930378 1.2929513222680753
0.23228507626762832 1.3107109264818377
0.22758679881335225 1.3289411707128906
0.2237382722578766 1.3398932049150132
0.21911610538156379 1.3589510688113335
0.21453552199020148 1.3785322813712688
0.2099966014147186 1.3986580844337178
0.2054994247649129 1.419350862316954
0.20104407498826854 1.4406342184960033
0.19739014293471646 1.4535092607698592
0.19301188962219434 1.4758375023661836
0.18867572660240023 1.4988279516941276
0.1843817448836795 1.5225096561595837
0.18013003765261262 1.546913352969171
0.17592070035152033 1.5720715919048844
0.17175383075974443 1.598018868823015
0.1683333665110031 1.6139137032989395
0.16424492953737035 1.641270744298093
0.1601992716153095 1.6695228878334947
0.15619650085216188 1.6987134820507628
0.15223672816918318 1.7288886619070423
0.14832006741150675 1.7600975731731636
0.14510155430382685 1.7793988911639638
0.1412646686521492 1.8124708589851763
0.13747125842397923 1.846729572213829
0.1337214504846382 1.8822381258621645
0.1300153752772494 1.9190640735064646
0.12635316697557752 1.9572798216988003
0.12334087301693578 1.9811805566790668
0.11976001537893144 2.0219272753572377
0.11622345457118283 2.064292656768327
0.11273134153423844 2.1083720947916578
0.10928383186288566 2.154268466503505
0.1058810860255284 2.202092868169077
0.10308004270412521 2.2324057143132756
0.0997605232772058 2.2837861400094415
0.09648628422126884 2.337452310115792
0.09325750815792004 2.3935553275942967
0.09007438393398282 2.4522596157983183
0.08693710694885617 2.5137443935034507
0.08435334091025821 2.5533581124875786
0.08130156293891554 2.620053288789618
0.07829626495381972 2.6901195991501368
0.07533767256179731 2.7638107910348255
0.07242601998740239 2.841406141100337
0.07002628289415948 2.8919980854398455
0.06720242388229744 2.9770161119088843
0.06442626781440457 3.066880114102903
0.06169808920977943 3.1620025567407173
0.0590181742671555 3.2628429624710233
0.05680853140313255 3.3295807640370167
0.05421920166794304 3.4414946251205505
0.05167907536491176 3.56072230251452
0.049188494259271 3.6879800877713214
0.04674781654052289 3.8240786480511395
0.0447357067519056 3.91591929467089
0.04238909075589544 4.0695603611552285
0.04009356619945493 4.234968865725873
0.037849571106455246 4.413501934410626
0.03565756768419004 4.606728280295747
0.033852352579577985 4.740613699916403
0.031758869857958553 4.963988935827606
0.029718932061466908 5.208032374591448
0.027733122124863896 5.475642917301529
0.0260986229839737 5.6647647332802755
0.024215910928751153 5.982362658752066
0.022389310456721944 6.335219284022117
0.020619580244251635 6.7293199707949105
0.01916539864988632 7.015937165509109
0.01750468334395413 7.501801466085071
0.015903459662898738 8.055126659422251
0.01436275454398187 8.690419221029119
0.012883684866771068 9.426524474378246
0.011677601067367437 10.005550015212522
0.010317966914896752 10.99160583058819
0.009023921696201972 12.177183437023741
0.007972032972474967 13.154197966713578
0.006805988100748004 14.885369857593188
0.0057107542730225475 17.10029958872761
0.004688523354736179 20.021428384949733
0.0038690376418462763 22.883587407004715
0.0029908419716147953 28.393186389002196
0.002193548790527794 36.99688706642941


==> StieltjesData/beta=1.5.dat <==
lambdaval Sval
2.978279285215478 0.06051634130344022
2.961183868891393 0.0608568443579024
2.9441328276289416 0.06120022817432386
2.927126167825263 0.061546525204420784
2.9101638959208076 0.061895768354957435
2.8932460183997044 0.06224799099535273
2.876372541790138 0.06260322696543398
2.8595434726647313 0.06296151058334107
2.842758817640927 0.06332287665358366
2.8260185833813796 0.06368736047525578
2.8093227765943474 0.06405499785041063
2.7926714040340856 0.06442582509259903
2.77606447250125 0.06479987903557578
2.7595019888433026 0.06517719704217688
2.742983959954919 0.06555781701337189
2.7265103927784007 0.06594177739749536
2.710081294304094 0.06632911719966088
2.693696671570814 0.06671987599136227
2.6773565316662675 0.0671140939202659
2.661060881727484 0.06751181172019871
2.64480972894125 0.06791307072133558
2.628603080544555 0.06831791286059152
2.612440943825027 0.0687263806922228
2.5963233261213876 0.06913851739864169
2.580250234823904 0.0695543668014498
2.5642216773748414 0.06997397337269506
2.54823766126894 0.07039738224635742
2.5322981940538685 0.07082463923006824
2.516403283330704 0.07125579081706923
2.5005529367544113 0.07169088419841597
2.484747162034318 0.07212996727543185
2.4689859669346137 0.07257308867241824
2.453269359274832 0.07302029774962679
2.437597346930358 0.07347164461649992
2.42196993783292 0.07392718014518579
2.406387139971113 0.07438695598433384
2.3908489613909003 0.07485102457317813
2.3753554101961405 0.07531943915591456
2.3599064945491075 0.07579225379637904
2.344502222671025 0.07626952339303401
2.329142602842599 0.07675130369427009
2.3138276434045615 0.07723765131403063
2.2985573527582184 0.07772862374776691
2.283331739366001 0.07822427938873125
2.268150811752026 0.07872467754461682
2.2530145785026585 0.07922987845455205
2.237923048267086 0.07973994330645781
2.2228762297578935 0.08025493425477691
2.207874131751647 0.0807749144385837
2.1929167630894786 0.0812999480000842
2.178004132677689 0.08183010010351495
2.163136249488344 0.08236543695445117
2.1483131225598835 0.08290602581953359
2.133534760997733 0.0834519350466244
2.1188011739749335 0.08400323408540257
2.1041123707327567 0.08455999350840934
2.089468360581347 0.08512228503255495
2.074869152900359 0.08569018154109799
2.0603147571396065 0.08626375710610851
2.045805182819713 0.0868430870114272
2.0313404395327765 0.08742824777613337
2.016920536943036 0.08801931717853265
2.0025454847875475 0.08861637428067927
1.9882152928768613 0.08921949945344504
1.9739299710957157 0.08982877440214874
1.9596895294037338 0.09044428219276016
1.9454939778361215 0.09106610727869284
1.9313433265043858 0.09169433552820051
1.9172375855970458 0.09232905425239277
1.9031767653803622 0.0929703522338841
1.889160876199071 0.09361831975609422
1.8751899284771223 0.09427304863321423
1.8612639327184317 0.09493463224085723
1.8473828995076294 0.09560316554740919
1.8335468395108339 0.09627874514609885
1.8197557634764183 0.09696146928780475
1.8060096822357874 0.09765143791461775
1.7923086067041727 0.09834875269417899
1.7786525478814206 0.09905351705481273
1.765041516852804 0.09976583622147456
1.7514755247898268 0.10048581725253614
1.7379545829510474 0.10121356907742754
1.7244787026829074 0.10194920253516014
1.711047895420567 0.10269283041375168
1.6976621726887533 0.10344456749057779
1.68432154610261 0.10420453057367403
1.6710260273685618 0.10497283854401249
1.6577756282851839 0.1057496123987787
1.6445703607440818 0.10653497529567536
1.631410236730779 0.10732905259827885
1.6182952683256127 0.10813197192247673
1.6052254677046407 0.10894386318401476
1.5922008471405542 0.10976485864718154
1.5792214190035998 0.11059509297466234
1.5662871957625142 0.1114347032785909
1.5533981899854596 0.11228382917283311
1.5405544143409768 0.11314261282653311
1.5277558815989436 0.11401119901895611
1.5150026046315395 0.1148897351956633
1.502294596414222 0.11577837152605161
1.489631870026715 0.11667726096229775
1.4770144386539996 0.11758655929974128
1.4644423155873167 0.11850642523874722
1.4519155142251827 0.1194370204480854
1.4394340480744052 0.1203785096298699
1.4269979307511176 0.12133106058609713
1.4146071759818137 0.12229484428682895
1.4022617976043987 0.12327003494006115
1.389961809569246 0.12425681006332578
1.3777072259402585 0.1252553505570721
1.365498060895948 0.12626584077987438
1.3533343287305137 0.12728846862551632
1.341216043854937 0.1283234256020015
1.329143220798081 0.12937090691254288
1.3171158742077989 0.1304311115385843
1.3051340188520508 0.13150424232490898
1.2931976696200316 0.13259050606689055
1.2813068415233027 0.13369011359994631
1.2694615496969348 0.13480327989125038
1.257661809400658 0.1359302241337688
1.2459076360200214 0.13707116984267928
1.2341990450675553 0.1382263449542401
1.2225360521839481 0.13939598192717398
1.210918673139226 0.14058031784663533
1.19934692383394 0.1417795945308311
1.1878208203003613 0.14299405864036593
1.1763403787036821 0.14422396179038616
1.1649056153432267 0.14546956066559721
1.1535165466536623 0.14673111713823364
1.1421731892062208 0.14800889838905937
1.1308755597099251 0.14930317703148105
1.1196236750128208 0.15061423123885775
1.1084175521032122 0.15194234487509373
1.0972572081109024 0.15328780762860048
1.0861426603084394 0.15465091514972096
1.075073926112366 0.15603196919170567
1.0640510230844695 0.15743127775533794
1.0530739689330413 0.15884915523730408
1.04214278151413 0.16028592258240792
1.031257478832805 0.16174190743973255
1.0204180790444142 0.1632174443228527
1.009624600455848 0.16471287477420452
0.9988770615267989 0.16622854753372213
0.9881754808710245 0.16776481871185225
0.9775198772576056 0.16932205196706201
0.9669102696122039 0.17090061868795403
0.9563466770183182 0.1725008981801104
0.9458291187185343 0.17412327785778595
0.9353576141157701 0.17576815344057378
0.9249321827745178 0.17743592915517098
0.9145528444220777 0.1791270179423722
0.9042196189497829 0.1808418416694228
0.8939325264142197 0.1825808313478636
0.8836915870384335 0.18434442735700526
0.8734968212131256 0.186133079673168
0.8633482494978351 0.18794724810482735
0.8532458926221124 0.18978740253380857
0.843189771486671 0.19165402316267172
0.8331799071645256 0.19354760076843516
0.8232163209021123 0.1954686369627836
0.8132990341203853 0.19741764445890897
0.8034280684158959 0.19939514734513442
0.7936034455618431 0.20140168136547282
0.7838251875091021 0.203437794207271
0.7740933163872213 0.20550404579609177
0.7644078545053916 0.20760100859798578
0.7547688243533824 0.20972926792930713
0.7451762486024417 0.21188942227422294
0.7356301501061578 0.21408208361006834
0.7261305519012846 0.21630787774069543
0.7166774772085187 0.21856744463796593
0.7072709494332334 0.22086143879153064
0.6979109921661605 0.22319052956703797
0.6885976291840239 0.22555540157291107
0.679330884450112 0.22795675503582663
0.6701107821147922 0.2303953061850232
0.6609373465159641 0.23287178764556196
0.651810602179438 0.235386948840657
0.6427305738192509 0.23794155640317755
0.6336972863378952 0.24053639459642498
0.6247107648264759 0.24317226574426676
0.6157710345647741 0.24584999067070626
0.6068781210212238 0.24857040914894699
0.5980320498527879 0.2513343803599993
0.5892328469047357 0.25414278336085666
0.580480538210306 0.25699651756225494
0.5717751499902624 0.2598965032160013
0.5631167086523192 0.2628436819118418
0.5545052407904447 0.26583901708380475
0.545940773184025 0.26888349452593563
0.537423332796885 0.27197812291730245
0.5289529467761561 0.27512393435611937
0.5205296424509878 0.2783219849027959
0.5121534473310855 0.2815733551316815
0.5038243891050707 0.28487915069122605
0.4967359879478291 0.28691121060787
0.4896891906901373 0.2889740224556776
0.48385621266723833 0.2896931595103877
0.4768860666959005 0.2918008908855013
0.46995770335568565 0.29394120991600803
0.46307118308251083 0.2961148959383606
0.4562265672959384 0.29832275358824767
0.44942391842239415 0.3005656138396136
0.44378719731027755 0.30133921411566683
0.4370619555488464 0.30363313778981216
0.430378877723395 0.30596425481849965
0.4237380305957179 0.3083334990721583
0.41713948206417345 0.31074183627453644
0.411665667208438 0.31155985354351595
0.4051452148709822 0.3140250532195592
0.39866727555258674 0.31653189165514717
0.39223192205651547 0.31908145929157433
0.38583922847568003 0.32167488539593764
0.38053009952617345 0.3225410469127582
0.3742162527398706 0.32519806137836255
0.3679453000234978 0.3279019109334267
0.3617173210495212 0.3306538772243229
0.35553239696211103 0.3334552896255472
0.34939061041709546 0.3363075274929649
0.344284635870044 0.3372465104102017
0.3382226906481054 0.3401723075855593
0.3322041445008961 0.34315257160359336
0.3262290866476547 0.3461888788543949
0.320297608045796 0.34928286787731516
0.31536083676471866 0.3502808288850513
0.3095101174967734 0.3534579805693393
0.30370326558427985 0.35669713922820057
0.2979403795558319 0.360000189118248
0.29222155995283444 0.3633690925778275
0.28745636597551827 0.3644311252094459
0.2818193184961478 0.36789456696408324
0.2762266563009217 0.37142904139647576
0.27067848873031153 0.3750368205302843
0.2660494398428207 0.37613951330099815
0.2605839318502444 0.3798517969286286
0.25516326558350677 0.38364336778177316
0.24978756036752467 0.3875168713060678
0.244456938203447 0.39147507360756034
0.24000437397775842 0.39264922138990516
0.23475763541048209 0.39672749283381825
0.22955636783518543 0.4008977424951771
0.22440070504018292 0.40516321720418286
0.21929078398959162 0.4095273206902723
0.21501787695768437 0.4107778914291279
0.2099932107241565 0.4152809072963146
0.20501472261589704 0.4198915024136371
0.20008256365584912 0.42461370796418063
0.19595288313071466 0.4259052737258324
0.1911071985496114 0.4307830930245516
0.18630832507073405 0.4357830841008725
0.18155643004295496 0.4409100567868415
0.1775724473973911 0.4422370191409236
0.17290837560364414 0.4475389575109802
0.16829181731453208 0.45298042127395916
0.16372295899492678 0.45856719537268975
0.15988740844334362 0.45991996634674287
0.15540787334545728 0.4657041804784088
0.15097663567861347 0.471648705124409
0.14659390449821227 0.4777605581824993
0.14290982813785547 0.4791235028388507
0.13861809843922857 0.4854589214525499
0.13437554675245336 0.4919797319776839
0.130182409107863 0.4986945270810409
0.12665321306649363 0.5000427561314362
0.1225529675996727 0.507011445231196
0.11850289656278853 0.514196023621213
0.11450326857624973 0.5216071162266428
0.11113279392492867 0.5229013846200931
0.10722820487690173 0.5306013855961624
0.10337492721196674 0.5385546388606126
0.1001223189531151 0.539688006911535
0.09636588307884603 0.54795281896928
0.09266172370974948 0.556501402373751
0.08901018556798178 0.5653493287256847
0.08592429654699356 0.566277139763989
0.08237233974848825 0.5754774163433864
0.07887412634800521 0.5850144269040888
0.0759127681608165 0.5855726514321171
0.07251647243938558 0.5954818524775425
0.06917518657275482 0.6057699488219053
0.06634175374008223 0.6057871656096603
0.06310502475313165 0.6164585577570341
0.05992474625050014 0.6275554028103167
0.05722306249995195 0.626780746248262
0.054150346004583134 0.6382540802637073
0.05113573345755289 0.6502021585608895
0.04857013727164227 0.6482614421081777
0.04566653921139856 0.6605443891547647
0.042822962193357614 0.6733496295865706
0.04039841489324973 0.6696718324626482
0.0376698587538017 0.6827037979445313
0.035003572232399034 0.6962932661379589
0.03272579498826466 0.6899828438932122
0.03017923094797218 0.7035632212004822
0.02799656897859728 0.6941197602539066
0.025573255575738946 0.7073054610570579
0.02348856823035238 0.6935491613822482
0.0211924503130891 0.705715219422799
0.018965665295614772 0.718127180348242
0.01704433018902712 0.6960727577486009


==> StieltjesData/beta=1.dat <==
lambdaval Sval
2.6178223762791255 0.11938853755214492
2.601992279404898 0.12013546445971
2.586206189225499 0.12088933003736303
2.5704641106433024 0.12165021930479533
2.554766048595659 0.12241821856866573
2.539112008055208 0.12319341544567483
2.523501994030197 0.12397589888611352
2.5079360115647997 0.12476575919789913
2.4924140657394367 0.12556308807110858
2.4769361616711083 0.12636797860302104
2.461502304513721 0.12718052532368224
2.446112499458416 0.12800082422200162
2.4307667517339167 0.12882897277239558
2.415465066606864 0.1296650699619893
2.4002074493821586 0.13050921631839046
2.3849939054033094 0.13136151393804876
2.3698244400527932 0.13222206651521312
2.354699058752398 0.13309097937150396
2.3396177669635887 0.13396835948611208
2.324580570187871 0.13485431552664087
2.3095874739671554 0.13574895788060656
2.2946384838841283 0.13665239868761223
2.279733605562628 0.1375647518722119
2.264872844668021 0.13848613317748087
2.2500562069075882 0.13941666019931032
2.2352836980309103 0.14035645242144185
2.220555323830256 0.1413056312512619
2.2058710901409797 0.1422643200563727
2.191231002841919 0.1432326442019598
2.1766350678558033 0.14421073108897464
2.1620832911496537 0.1451987101931533
2.147575678735203 0.14619671310488988
2.133112236669306 0.14720487356998788
2.118692971054363 0.1482233275313086
2.104317888038748 0.1492522131713411
2.089986993817234 0.1502916709557141
2.0757002946314316 0.15134184367767517
2.0614577967702266 0.15240287650355921
2.047259506570224 0.1534749170192729
2.033105430416198 0.1545581152778181
2.0189955747415436 0.15565262384788206
2.004929946028737 0.15675859786351967
1.9909085508097968 0.15787619507495618
1.9769313956667574 0.1590055759005372
1.9629984872321353 0.16014690347985663
1.9491098321894116 0.1613003437280902
1.9352654372735143 0.16246606539156638
1.9214653092713088 0.16364424010460563
1.9077094550220894 0.16483504244765962
1.8939978814180798 0.16603865000678464
1.8803305954049347 0.16725524343448162
1.8667076039822539 0.1684850065119389
1.853128914204097 0.16972812621271227
1.8395945331794983 0.1709847927678816
1.8261044680730005 0.1722551997327178
1.8126587261051827 0.17353954405490338
1.7992573145531974 0.17483802614434377
1.7859002407513147 0.1761508499446108
1.772587512091472 0.17747822300606247
1.7593191360238256 0.17882035656067902
1.746095120057314 0.18017746559866363
1.7329154717602235 0.1815497689468505
1.7197801987607606 0.18293748934896936
1.7066893087476298 0.18434085354781435
1.6936428094706173 0.18576009236936578
1.6806407087411817 0.187195440808919
1.6676830144330523 0.18864713811926911
1.6547697344828325 0.19011542790100863
1.6419008768906016 0.19160055819499297
1.6290764497205397 0.19310278157702926
1.6162964611015447 0.19462235525484986
1.6035609192278584 0.19615954116742962
1.590869832359706 0.1977146060867084
1.5782232088239325 0.19928782172178403
1.5656210570146518 0.20087946482564076
1.5530633853939035 0.2024898173044805
1.540550202492308 0.2041191663297273
1.5280815169097375 0.20576780445277457
1.5156573373159903 0.20743602972255049
1.5032776724514723 0.20912414580597524
1.4909425311278786 0.21083246211139006
1.4786519222288947 0.21256129391503426
1.4664058547108951 0.21431096249065587
1.4542043376036493 0.21608179524233825
1.4420473800110405 0.21787412584062918
1.429934991111784 0.21968829436206294
1.417867180160161 0.22152464743216524
1.4058439564867469 0.22338353837203742
1.393865329499159 0.22526532734861446
1.3819313086828064 0.22717038152869667
1.3700419036016465 0.22909907523686038
1.3581971238989454 0.23105179011734817
1.3463969792980541 0.23302891530005015
1.3346414796031838 0.2350308475706858
1.3229306347001875 0.2370579915453027
1.3112644545573597 0.23911075984920485
1.2996429492262285 0.2411895733004375
1.2880661288423665 0.24329486109794726
1.2765340036261978 0.24542706101454792
1.2650465838838267 0.2475866195948205
1.2536038800078575 0.24977399235808412
1.2422059024782315 0.251989644006575
1.2308526618630673 0.2542340486389744
1.2195441688195086 0.25650768996943324
1.208280434094579 0.2588110615522402
1.1970614685260423 0.26114466701229055
1.1858872830432716 0.26350902028150947
1.1747578886681218 0.2659046458413954
1.1636732965158136 0.26833207897184624
1.152633517795819 0.27079186600644234
1.1416385638127542 0.2732845645943576
1.1306884459672817 0.2758107439690821
1.1197831757570138 0.27837098522413656
1.1089227647774293 0.28096588159596997
1.0981072247227848 0.28359603875423334
1.0873365673870437 0.2862620750996276
1.0766108046648029 0.28896462206952916
1.065929948552227 0.2917043244516017
1.0552940111479892 0.2944818407056065
1.044703004654214 0.2972978432936322
1.0341569413774296 0.30015301901896374
1.0236558337295159 0.3030480693738241
1.0131996942286687 0.305983710896218
1.0027885355003592 0.30896067553612033
0.9924223702782984 0.3119797110312525
0.9821012114054066 0.3150415812926979
0.9718250718347866 0.3181470668006081
0.9615939646306985 0.32129696501026567
0.9514079029695348 0.3244920907687645
0.941266900140802 0.3277332767425822
0.9311709695480983 0.33102137385631675
0.9211201247100989 0.33435725174287306
0.9111143792615352 0.3377417992053814
0.901153746954177 0.3411759246911413
0.8912382416578171 0.3446605567778855
0.8813678773612517 0.34819664467266287
0.8715426681732558 0.35178515872364635
0.8617626283235661 0.35542709094517455
0.8520277721638515 0.3591234555563356
0.8423381141686858 0.3628752895334121
0.8326936689365126 0.3666836531765047
0.8230944511906073 0.37054963069065455
0.8135404757800334 0.37447433078178743
0.8040317576805895 0.37845888726780624
0.7945683119957504 0.3825044597051548
0.7851501539576011 0.3866122340311803
0.7757772989277578 0.39078342322262066
0.7664497623982779 0.39501926797054004
0.7571675599925631 0.39932103737203317
0.7479307074662435 0.40369002963902084
0.7387392207080495 0.40812757282444856
0.7295931157406689 0.4126350255661976
0.7204924087215857 0.41721377784901037
0.7114371159439 0.42186525178472767
0.7024272538371297 0.426590902411115
0.693462838967985 0.43139221850955667
0.6845438880411263 0.43627072344187084
0.675670417899892 0.441227976006492
0.6668424455269992 0.4462655713142432
0.6580599880452189 0.45138514168390076
0.6493230627180112 0.45658835755773597
0.6406316869501376 0.46187692843718103
0.6319858782882289 0.4672526038387486
0.623385654421317 0.47271717427029425
0.6148310331813261 0.47827247222767194
0.6063220325435208 0.48392037321179876
0.5978586706269032 0.48966279676609215
0.5894409656945656 0.4955017075341935
0.5810689361539847 0.5014391163378414
0.5727426005572648 0.5074770812746822
0.5644619776013166 0.5136177088357526
0.5562270861279742 0.5198631550422829
0.5480379451240442 0.5262156266013904
0.5398945737212846 0.5326773820801398
0.5317969911963051 0.53925073309735
0.5237452169703889 0.545938045532417
0.5157392706092296 0.5527417407503005
0.507779171822577 0.5596642968416964
0.4998649404637876 0.5667082498772713
0.4919965965292742 0.5738761951746852
0.484174160157851 0.5811707885769497
0.47639765162996384 0.5885947477405034
0.46866709136680157 0.5961508534311674
0.46214038136830654 0.6013238260103754
0.45565367293364645 0.6065859385327381
0.44920700876697495 0.6119394849060252
0.44280043225201327 0.6173868375518702
0.4375568879362184 0.6202377091077043
0.4312237964463138 0.6258401278210214
0.4249309295087025 0.6315430884196994
0.4186783334201257 0.6373492866598692
0.41246605523960167 0.643261514472702
0.40629414280635284 0.6492826642508261
0.400162644758297 0.655415733364121
0.39513907206949017 0.6586413422656381
0.38908174065099743 0.6649601116730702
0.38306497719610955 0.6713993528932705
0.37708883377595065 0.6779624986716539
0.3711533633633255 0.6846531119517102
0.36525861985516445 0.6914748920464826
0.3594046580957157 0.6984316811614142
0.3546035925328776 0.7021107766114664
0.34882456360524616 0.7092925211562735
0.3430864897479009 0.7166202996328582
0.3373894298903773 0.7240985516059707
0.3317334440394992 0.7317318963674249
0.32611859330787835 0.739525142033187
0.3205449399434285 0.7474832951937929
0.3159692350039571 0.7517182498259214
0.3104713812857907 0.7599524893286161
0.30501492187002555 0.7683660944742826
0.2995999239191579 0.7769649091224131
0.2942264558975394 0.7857550307924557
0.2888945876081524 0.7947428244372313
0.28360439023078826 0.8039349371155577
0.27925727930556415 0.8088612799660172
0.27404386938126135 0.8183973317395568
0.26887235588146124 0.8281570392509281
0.263742815972727 0.8381482520656388
0.25865532841563754 0.8483791869802243
0.25360997361313026 0.8588584495266162
0.24860683366083064 0.8695950569915152
0.24449200948081432 0.8753960040473235
0.23956679215506402 0.88656854775607
0.2346840502489721 0.8980248917430123
0.2298438732576967 0.909775829730429
0.22504635265814535 0.9218327030028594
0.2202915819739028 0.9342074351998105
0.21637710779927957 0.940926030959419
0.2117013753356737 0.9538418842354875
0.20706869016934404 0.9671108434387552
0.20247915481785247 0.9807473732035401
0.19793287422182537 0.9947667291211824
0.19342995583028477 1.0091850119579497
0.18971936796259564 1.0170570704459583
0.18529676541020323 1.032158390358043
0.18091786750003064 1.047706649752517
0.17658279277229333 1.0637216857738212
0.17229166277564603 1.0802245119480987
0.1680446021817734 1.0972374057164656
0.16454196171634497 1.1065868475599825
0.16037669437441315 1.124478954767056
0.156255894891346 1.142948244979997
0.1521797018493108 1.162022669742034
0.14814825763356057 1.181731991120885
0.14481996171797135 1.192583177740405
0.14087172884047597 1.2133920193491543
0.13696870109476125 1.2349262060709567
0.1331110379246946 1.2572237425787711
0.12929890347485445 1.2803253003536255
0.12553246680143698 1.304274453054351
0.12242135881848237 1.3175729859509187
0.11874012240473966 1.3430034681202245
0.11510512789965138 1.3694158497781257
0.11151656661887832 1.3968672016999484
0.10797463607894456 1.4254190440105021
0.10504679954329309 1.4413238124072065
0.10159202507669668 1.4718123313669147
0.09818451981213919 1.5035933703032323
0.09482450965438094 1.536749564716003
0.09151222850478039 1.5713706497277455
0.08877281034018306 1.5907301487616825
0.08554999404955863 1.6279507804516111
0.08237566686747722 1.6669206995909616
0.07925009975214223 1.7077641673858854
0.07617357424005594 1.750617333693422
0.07362868380321183 1.774692676164373
0.0706443925947266 1.8211488773052047
0.06771006400814887 1.8700544257502694
0.06482602932983561 1.9216050532503084
0.061992634279725456 1.9760176180160625
0.059649652486951255 2.0067675897421275
0.05691187953726236 2.0663775232918815
0.05422588682946586 2.1295663542699717
0.05159208921142391 2.19666091947075
0.04941383524070879 2.2344192577312865
0.04687896214525315 2.3086682342797125
0.04439766387209518 2.3879260811162837
0.041970447985274134 2.4727089920542737
0.03959785005675362 2.563605589163111
0.03763953812258729 2.615162279651
0.03537106201688915 2.717486699415858
0.033159009293091145 2.8279886883186784
0.031004055801671846 2.947672881650299
0.02922834264528468 3.015166273565622
0.027182857253018416 3.1522837759528985
0.02519677973729723 3.302237543901792
0.023270990643007756 3.466889472434639
0.021689220481943296 3.55889859460515
0.019879828965962094 3.7520348663744003
0.01813378412690093 3.9669849286679852
0.016452281007211602 4.207609520650638
0.014836620140544703 4.478724755317564
0.01352351557845774 4.631740687483202
0.012036521226460607 4.965035191538365
0.01062001575617156 5.349246021664687
0.009275890511178372 5.796828079782375
0.008198338489367648 6.043523485256354
0.0069974439639555516 6.627121398391642
0.005875868405452086 7.334133069977124


==> StieltjesData/beta=2.dat <==
lambdaval Sval
0.02989648182936697 0.20080447412497648
0.03328564444948832 0.20052698792013485
0.03647343230213985 0.20026569598603944
0.039693965550155794 0.20000142063297394
0.04325031672488751 0.19970922521738646
0.04655570279887184 0.19943729454512754
0.049893528947016264 0.199162334260439
0.053613220002577344 0.19885547253748106
0.05703440554579345 0.1985728056805343
0.06048760275083696 0.19828705770137905
0.06436696971843996 0.19796549944516306
0.06790198022843037 0.19767196033877427
0.07188841352229353 0.19734031103285046
0.07550410745949813 0.1970389176627512
0.07959605326183104 0.19669714409318745
0.08329133639825936 0.19638788168388424
0.08748732892532354 0.1960360140185455
0.09126114535498502 0.19571892471894473
0.09555980138110241 0.19535702960983234
0.0994111347400779 0.1950321666268435
0.10381114818214562 0.19466031162039016
0.10773902186575258 0.19432773265081466
0.11223915855708959 0.19394599449288735
0.11679247206321133 0.1935590053037004
0.12084172797979371 0.19321425606225914
0.1254934062519149 0.19281755348057225
0.12961685258133473 0.19246533887065678
0.13436582390210478 0.19205908633860352
0.13916655250251966 0.19164780228385067
0.14340787162698615 0.19128399213184588
0.1483043648184771 0.19086352791991412
0.15261778188062025 0.19049279835628724
0.15760910207002912 0.19006351044917097
0.16265094821994713 0.18962967852890159
0.1670791236729924 0.18924860213882722
0.17221445790309012 0.18880677074358648
0.17739965486483114 0.18836096082039647
0.18194085832301654 0.18797097130546256
0.18721830331884898 0.18751855501832726
0.19182868942453937 0.18712429671904038
0.1971976149575907 0.18666671347670963
0.20261540577224524 0.1862071745085919
0.2073362268392472 0.18580908634570356
0.21284439940903865 0.18534811189722267
0.21840089514284491 0.18488795135594596
0.22323070357867122 0.18449296909206722
0.2288765567006461 0.18403864633255076
0.23457022808923428 0.18359055003943775
0.2395076666093645 0.18321205846661925
0.24528973824784234 0.18278315383579374
0.2511191568310851 0.18236866101604784
0.25699577279957686 0.18196940996221694
0.2620798730831238 0.1816350846091698
0.2680437017166082 0.18114729331081075
0.2740542964002486 0.1805520815627927
0.27924314252447313 0.18002479783858114
0.28534012703562067 0.17937795411237178
0.2914834729741136 0.17872326663085653
0.2967759578000693 0.17813089484377542
0.3030049196240592 0.17742370355502496
0.3092798626023563 0.176702572860613
0.3156006659144702 0.17597058567371876
0.3210347698770495 0.17533858823681928
0.32744022267303896 0.17459384620936505
0.3338911848349849 0.17384403631973008
0.33942655484693884 0.1732022789573537
0.3459614916682902 0.17244714399872382
0.3525416066991435 0.17168946966993606
0.35916679464716983 0.17092944644364091
0.3648407746706933 0.17027897933092845
0.37154909145805093 0.1695116404061529
0.37830217400002275 0.168738412163613
0.38509992458848796 0.16795877394714998
0.39091094839101426 0.16729008934502515
0.3977910413401586 0.16649554967428506
0.4047155166965352 0.16569194230047735
0.41168428356266057 0.16487880109105948
0.4176308895338353 0.1641793736343328
0.4246812656846495 0.1633467688411337
0.43177566708777154 0.1625039156998117
0.43891400898481636 0.16165094604777352
0.44499483009254437 0.16091855589794246
0.4522140964325073 0.16004837664080468
0.4594770545252467 0.15916769322248103
0.4667836251656387 0.1582796301341065
0.4729973801652839 0.15752233098707918
0.48038423412166953 0.15661919072479685
0.48781446776809134 0.15570841364085392
0.4952880069392586 0.15478865654274473
0.5016334926462993 0.1540099838969729
0.5091867137520051 0.15307948268687402
0.5167830219730455 0.15214099174783147
0.5244223477320507 0.15119832105885456
0.5308984322017971 0.15039922108964812
0.5386168747585016 0.1494460479691335
0.5463781296250065 0.14848713202984384
0.5554084716264581 0.14737189111833252
0.564486932378281 0.1462523566228917
0.5736134784261471 0.14512909170250715
0.5827880765409034 0.14400198650492937
0.5920106937197975 0.14287343915010628
0.60128129718752 0.1417434018087224
0.6105998543970879 0.1406111677226632
0.6199663330305649 0.13947694403966793
0.629380700999637 0.13834330634645534
0.6388429264460416 0.13721212746415432
0.6483529777418692 0.1360819400455536
0.6579108234897363 0.1349544456694115
0.6675164325228391 0.1338332482818054
0.677169773904897 0.1327085425385157
0.6868708169299876 0.13158503177741346
0.6966195311222866 0.13046473986958476
0.7064158862357067 0.1293561517144107
0.7162598522534555 0.1282554650036581
0.7261513993875045 0.12716753392779892
0.736090498077984 0.12608073532458805
0.746077118992501 0.12500093112283028
0.7561112330253897 0.1239323261039753
0.7661928112968972 0.12285197399779467
0.7763218251523082 0.12177737549257565
0.7864982461610143 0.12070951315482768
0.7967220461155258 0.11966392267082009
0.8069931970304387 0.1186257805702068
0.8173116711413548 0.11759512526248316
0.8276774409037544 0.11658288432560827
0.8380904789918321 0.1155676483888475
0.848550758297296 0.11456007658028726
0.8590582519281316 0.1135490608446316
0.8696129332073305 0.11253799235203307
0.8802147756715941 0.11153478164030316
0.8908637530700081 0.11054117902168606
0.9015598393626904 0.10958553328455552
0.9123030087194186 0.10862618725765595
0.9230932355182349 0.10767538667792967
0.9339304943440334 0.10673318706149226
0.9448147599871277 0.1058120883444321
0.9557460074418046 0.10488718620612053
0.9667242119048636 0.10395429100557076
0.977749348774144 0.10302870074289293
0.9888213936470412 0.10211211326850647
0.9999403223190124 0.10120688533984862
1.011106110782072 0.10032617754662597
1.0223187352232888 0.0994671848073029
1.0335781720232622 0.0986051283123258
1.0448843977546103 0.09775283299751299
1.0562373891804395 0.09689855596257138
1.067637123252822 0.09605513646717852
1.0790835771112655 0.09522286317324474
1.090576728081183 0.09440194394005431
1.1021165536723645 0.0935925073484061
1.1137030315774443 0.09279460682040186
1.1253361396703796 0.09200822681414401
1.1370158560049175 0.09123329047527132
1.1487421588130764 0.09046966814093517
1.160515026503624 0.08971718620547985
1.1723344376605604 0.08897563592352598
1.1842003710416105 0.08824478176257672
1.1961128055767125 0.08752189289779766
1.208071720366521 0.08680917853238058
1.2200770946809076 0.08610653684313738
1.232128907957476 0.08541367251338602
1.2442271398000764 0.08473029403870769
1.2563717699773318 0.08405611776087789
1.2685627784211693 0.0833908706837751
1.280800145225362 0.08273429208506608
1.293083850644074 0.0820861340681377
1.3054138750904214 0.08144616164988594
1.3177901991350298 0.0808141521607297
1.3302128035046168 0.08018989466054438
1.342681669080569 0.07957319019949258
1.3551967768975348 0.07896385229290918
1.3677581081420267 0.0783617069006429
1.3803656441510335 0.07776659173372082
1.393019366410641 0.07717835540315258
1.405719256554659 0.07659685599514171
1.418465296363268 0.07602195953766595
1.4312574677616665 0.07545353870730782
1.4440957528187337 0.07489147204885355
1.4569801337456998 0.07433564398065697
1.469910592894831 0.07378594526258181
1.4828871127581194 0.0732422734925633
1.4959096759659873 0.07270453250108236
1.508978265286003 0.07217263164192467
1.5220928636216025 0.07164705665793795
1.5352534540108258 0.07112783147051627
1.5484600196250655 0.07061416187390447
1.56171254376782 0.07010597184732992
1.5750110098734633 0.0696031870825163
1.5883554015060253 0.06910573509725278
1.6017457023579773 0.06861354549858759
1.6151818962490365 0.06812655022758084
1.6286639671249725 0.06764468334071976
1.6421918990564346 0.06716788035182575
1.655765676237779 0.06669607772694099
1.6693852829859155 0.06622921248804031
1.6830507037391613 0.06576722210589636
1.6967619230561055 0.06531004449383172
1.7105189256144844 0.06485761802158513
1.7243216962100676 0.06440988154311293
1.7381702197555533 0.0639667744326283
1.75206448127948 0.06352823662374732
1.766004465925139 0.06309420864719688
1.7799901589495066 0.062664631663091
1.7940215457221775 0.062239447484269024
1.8080986117243218 0.06181859858759667
1.8222213425476348 0.061402028110447496
1.8363897238933151 0.06098967984070217
1.8506037415710357 0.060581498237671665
1.8648633814979403 0.060177428460676384
1.8791686296976404 0.059777416393091115
1.8935194722992215 0.05938140866135104
1.9079158955362692 0.05898935264923004
1.922357885745892 0.0586011965077427
1.9368454293677644 0.05821688916103337
1.9513785129431735 0.05783638030860782
1.9659571231140764 0.057459620424253385
1.9805812466221715 0.05708656075198631
1.9952508703079705 0.05671715329391345
2.0099659811098873 0.05635135074729622
2.0247265660633356 0.055989106407209645
2.039532612299829 0.05563037411293274
2.054384107046102 0.055275108253079235
2.069281037623225 0.05492326380891094
2.0842233914457404 0.05457479641780854
2.0992111560208038 0.05422966244222731
2.114244318947333 0.053887819033150416
2.129322867915169 0.053549224180677105
2.1444467907042357 0.05321383674762713
2.159616075183723 0.052881616484715045
2.1748307093112693 0.05255252402789724
2.1900906811321494 0.05222652087995364
2.2053959787784825 0.05190356937931762
2.2207465904684325 0.051583632658489385
2.236142504505434 0.05126620200150405
2.2515837092774147 0.0509517182041934
2.2670701932560235 0.05064015741254985
2.2826019449958777 0.05033148484484938
2.298178953133813 0.050025666201735264
2.3138012063881317 0.04972266760406451
2.3294686935578786 0.0494224555357655
2.3451814035221052 0.049124996792875616
2.3609393252391513 0.048830258439594015
2.376742447745932 0.048538207771879116
2.3925907601572356 0.04824881228884433
2.408484251665018 0.04796203967195947
2.4244229115377203 0.04767785777185331
2.44040672911958 0.04739623460233128
2.4564356938299516 0.04711713834107015
2.4725097951626425 0.046840537336331506
2.488629022685249 0.046566400118946305
2.504793366038499 0.046294695418755374
2.5210028149356005 0.046025392184658065
2.5372573591616034 0.04575845960740362
2.553556988572763 0.045493867144271255
2.5699016930959067 0.04523158454480985
2.586291462727816 0.044971581876853836
2.6027262875346056 0.04471382955208755
2.619206157651121 0.04445829835049653
2.6357310632803252 0.04421354966183112
2.652300994692705 0.04397864433020926
2.6689159422256847 0.04374502812972151
2.6855758962830323 0.0435120557099777
2.7022808473342863 0.0432792403955499
2.719030785914179 0.04304627123229426
2.7358257026220736 0.04281297106518937
2.7526655881213955 0.04257925008145475
2.7695504331390817 0.04234507058605064
2.7864802284650296 0.04211042395589467
2.803454964951553 0.04187531673541363
2.8204746335128426 0.04163976270379379
2.8375392251244302 0.04140377856804562
2.8546487308226642 0.041167381755662355
2.871803141704185 0.04093058937727192
2.8890024489254102 0.04069341781537935
2.906246643702016 0.04045588263017087
2.9235357173084395 0.040217998611443616
2.9408696610773712 0.039979779884990324
2.95824846639926 0.03974124002637423
2.975672124721821 0.039502392159617775
2.993140627549548 0.03926324903152449
3.010653966443237 0.03902382305917496
3.028212133019502 0.0387841263514265
3.045815118950308 0.03854417070664557
3.063462915962502 0.0383039675893017
3.081155515837354 0.03806352808797312
3.0988929104100924 0.037822862857004605
3.116675091569455 0.03758198204368493
3.1345020512572437 0.037340895202418956
3.152373781467872 0.03709961119701193
3.170290274247933 0.03685813809185154
3.188251521695757 0.03661648303248364
3.206257515960991 0.03637465211581413
3.2243082492441606 0.036132650249927394
3.242403713796253 0.035890481003296164
3.2605439019182993 0.03564814644293434
3.278728805960959 0.035405646960846006
3.2969584183241114 0.035162981087901314
3.3152327314564474 0.034920145294047404
3.333551737855069 0.03467713377353304
3.351915430065096 0.03443393821354174


==> StieltjesData/beta=4.dat <==
lambdaval Sval
0.0858255643632825 0.009696243797869441
0.09419413533291934 0.009833668390378674
0.10279650691385202 0.009974835419501605
0.11141939649017206 0.010116236398225464
0.12006287720642576 0.010257867280030319
0.1287270186684165 0.01039972355783433
0.13741188706256832 0.010541800226463722
0.14611754527167323 0.010684091740800305
0.15484405298710452 0.010826591969171385
0.1635914668175738 0.010969294141516057
0.17235984039451807 0.011112190791835045
0.18114922447419501 0.011255273694409228
0.18995966703657272 0.011398533793258859
0.1987912133810902 0.01154196133546328
0.20764390621937798 0.011685547323415577
0.2165177857650142 0.011829286247027138
0.22541288982040247 0.011973175560408921
0.234329253860844 0.012117213420631138
0.24326691111589166 0.0122613981092551
0.252225892648057 0.012405728410845853
0.26176849139635117 0.012559242907116568
0.27078705746355836 0.012704121931721591
0.2798269800164531 0.012849146404110227
0.2888882831349139 0.012994319021830333
0.29797098906861424 0.01313964396571746
0.30707511830179385 0.01328512719634563
0.31685456311954197 0.01344120654658493
0.326018182201159 0.013587286227274165
0.3352032325513653 0.013733556759745013
0.3444097290362741 0.013880036214735526
0.3536376850321774 0.014026747456321013
0.3636147931896282 0.0141852795778583
0.3729020969166661 0.014332806826558197
0.38221085220220774 0.014480679717918938
0.3915410677338387 0.014628956758148265
0.40167712216496954 0.014790197639367283
0.4110665337130802 0.01493980806467259
0.42047738730507733 0.015090122373402149
0.43073410104957544 0.015254543430477363
0.44020401116012686 0.015407124939655622
0.44969533890658386 0.01556107757944478
0.460072302478896 0.015731005252469243
0.4696225407253201 0.015889426574875475
0.47919416670478143 0.016050884422227286
0.4896909726751557 0.016232233328446064
0.49932135764113467 0.01640415797628749
0.5089730955807973 0.01658408143770698
0.5195893393102787 0.016794920614593447
0.529299680139124 0.01700566212456541
0.5390313348992612 0.017243509324323766
0.5497666151640189 0.017515173640018547
0.5595567129408854 0.01776015385921136
0.5703735838547952 0.018058218224860607
0.5802220013576803 0.018370148271618474
0.5900916503425431 0.01867466977798235
0.6010268853263379 0.019052144880231072
0.6109546902107245 0.019379123507348137
0.6219710523908804 0.0197614648098591
0.6319568890462134 0.020078733752916467
0.6419638677622086 0.020389364968016258
0.6530979370289769 0.02064843570923672
0.6631627812173525 0.02082346830449622
0.6743775270047919 0.020931505056924874
0.6845001124661193 0.02097700203235676
0.695795354562442 0.020980926034411276
0.7059755574918489 0.02096167993661305
0.7173511181004085 0.020928815943448777
0.7275888151583364 0.02089436204036053
0.7378474715901873 0.020855097736133758
0.7493395872605028 0.020805391373423184
0.7596555706761792 0.020757576426157328
0.7712275785668185 0.02070004324685103
0.7816007665293976 0.02064556067264738
0.7945019430173857 0.020575301894593202
0.8074525767265376 0.02050156314640063
0.820452631953688 0.020424817265517002
0.8335020732740912 0.020345567097982065
0.8466008655388736 0.02026404455805938
0.8597489738725018 0.020180456182056543
0.8729463636702754 0.02009497775537893
0.8861930005958354 0.02000723295910873
0.8994888505786961 0.01991788726835003
0.9128338798117925 0.019827322864187813
0.9262280547490506 0.019735333637158087
0.9396713421029781 0.019642269423835627
0.9531637088422756 0.019548280924703836
0.9667051221894639 0.01945366928663776
0.980295549618536 0.019358459851269848
0.9939349588526313 0.019262805396446515
1.0076233178617215 0.0191665850539054
1.021360594860327 0.019069884153393786
1.0351467583052463 0.018972784175689393
1.048981776893311 0.018875311529922823
1.0628656195591568 0.018777739428869074
1.0767982554730173 0.018680128726304347
1.0907796540385373 0.018582595373277836
1.1048097848906082 0.018485193831612925
1.1188886178932196 0.018387842416566862
1.1330161231373341 0.01829083467955833
1.147192270938782 0.018193786712628814
1.161417031836176 0.018096726823015146
1.1756903765888418 0.0179998754459958
1.1900122761747751 0.017903278293219298
1.204382701788613 0.01780698142848446
1.2188016248396294 0.017711575588652228
1.2332690169497433 0.01761701697762576
1.247784849951554 0.017522582923753912
1.2623490958863908 0.01742908565020028
1.276961727002383 0.01733614566351736
1.291622715752549 0.017243303759485722
1.306332034792905 0.017151475027598635
1.3210896569805917 0.017059563862748435
1.3358955553720187 0.01696765941544173
1.350749703221029 0.016876306998980826
1.365652073977081 0.016785533346912917
1.3806026412834504 0.01669536595038788
1.3956013789754471 0.01660657284920377
1.4106482610786517 0.016518409536949837
1.425743261807171 0.01643144901545734
1.4408863555619094 0.016344586480009752
1.4560775169288578 0.01625892962638366
1.4713167206774014 0.016172809734105262
1.486603941758643 0.016087349754516356
1.501939155303745 0.016002552652885076
1.5173223366222865 0.015918420249679644
1.532753461200638 0.015834953298916665
1.5482325047003538 0.015752151568374458
1.5637594429565795 0.01567001391984875
1.5793342519764773 0.015588538388662268
1.5949569079376622 0.015507722261416728
1.6106273871866652 0.015427562149873363
1.6263456662373987 0.015348054062925227
1.6421117217696501 0.015269193477179482
1.6579255306275806 0.015190975405130031
1.6737870698182482 0.015113394460394825
1.6896963165101402 0.015036444919330637
1.7056532480317215 0.014960120778234097
1.72165784187 0.014884415805743343
1.7377100756691068 0.01480932359071305
1.7538099272288883 0.014734837586176462
1.7699573745035149 0.014660926772022425
1.7861523956001033 0.014587527325547953
1.8023949687773568 0.014514717724188088
1.8186850724442098 0.014442491082313578
1.8350226851584983 0.01437084054548461
1.851407785625637 0.014299759306908537
1.8678403526973115 0.014229240616867707
1.884320365370183 0.01415927778720396
1.90084780278461 0.014089864187841602
1.9174226442233795 0.014020993247149517
1.93404486911045 0.013952658459377775
1.950714457009716 0.013884853396791907
1.9674313876237741 0.013817571727864528
1.9841956407927097 0.013750807237229453
2.001007196492891 0.01368455383380069
2.0178660348357806 0.01361880555222186
2.0347721360667546 0.013553556554095595
2.0517254805639373 0.013488801117271645
2.068726048837049 0.013424533623504178
2.085773821526255 0.013360748543739963
2.1028687794010437 0.013297440418119552
2.1200109033591037 0.013234603852109474
2.1372001744252134 0.013172233526691614
2.154436573750146 0.013110324215041241
2.1717200826095886 0.013048870805055492
2.1890506824030593 0.01298786831581842
2.206428354652856 0.012927311902590269
2.2238530810029866 0.0128671968501573
2.241324843218147 0.012807518559950867
2.2588436231826767 0.012748272530422081
2.2764094028995436 0.012689454341162545
2.294022164489332 0.012631059649360047
2.3116818901892433 0.012573084186773466
2.32938856235211 0.012515523756832887
2.3471421634454104 0.01245837423188283
2.3649426760503025 0.012401631550582425
2.382790082860664 0.012345291715472034
2.4006843666821402 0.012289350790710375
2.418625510431207 0.012233804899978511
2.4366134971342395 0.012178650224539428
2.454648309926585 0.012123883001432783
2.4727299320516596 0.012069499521775159
2.4908583468600387 0.012015496129125757
2.5090335378085658 0.011961869217867498
2.527255488459468 0.011908615231542238
2.545524182479477 0.011855730661068486
2.563839603638966 0.01180321204275795
2.582201735811088 0.01175105595603597
2.6006105629709286 0.01169925902083875
2.6190660691946612 0.011647817895219442
2.6375682386587167 0.011596729274123339
2.65611705563896 0.011546008791250355
2.67471250450987 0.01149565787864014
2.693354569743732 0.01144564872785126
2.712043235909839 0.011395978196843671
2.7307784876736996 0.011346643177206331
2.749560309796252 0.01129764059377897
2.7683886871330885 0.011248967404323738
2.787263604633684 0.011200620599238166
2.806185047340637 0.011152597201301663
2.8251530003889163 0.011104894265448048
2.844167449005111 0.011057508878557637
2.863228378506697 0.01101043815926265
2.8823357743012963 0.010963679257760577
2.9014896218859643 0.01091722935563059
2.9206899068464582 0.01087108566564874
2.9399366148565402 0.010825245431598001
2.9592297316772633 0.010779705928070132
2.97856924315628 0.010734464460256376
2.9979551352271505 0.010689518363725285
3.017387393908659 0.010644865004186217
3.036866005304139 0.010600501777237904
3.0563909556008007 0.010556426108102082
3.07596223106907 0.010512635451342489
3.095579818061929 0.010469127290569669
3.115243703014269 0.010425899138132187
3.1349538724422374 0.0103829485347311
3.1547103129426115 0.010340273044924422
3.174513011192153 0.010297870248863777
3.1943619539469976 0.010255737738855469
3.2142571280420165 0.010213873120203883
3.2341985203902213 0.01017227401497756
3.25418611798214 0.010130938067468181
3.2742199078852194 0.010089862950289026
3.294299877243235 0.010049046370275018
3.314426013275691 0.01000848607357245
3.33459830327724 0.009968179849518059
3.3548167346171005 0.009928125533091619
3.3750812947384845 0.009888321005874808
3.395391971158027 0.009848764195563896
3.4157487514652227 0.00980945307416527
3.4361516233218694 0.009770385655057721
3.456600574461511 0.009731559989136681
3.4770955926888947 0.009692974160270021
3.4976366658794262 0.009654626280295581
3.518223781978629 0.009616514483781714
3.538856929001616 0.009578636922756753
3.5595360950325645 0.009540991761593544
3.580261268224183 0.009503577172213456
3.601032436797205 0.009466391329725576
3.6218495890398694 0.009429432408492562
3.642712713307415 0.009392698578641704
3.663621798021574 0.009356188003161374
3.684576831670079 0.00931989883564331
3.7055778028061597 0.009283829218683674
3.726624700048065 0.00924797728293779
3.7477175120785686 0.009212341146807168
3.768856227644491 0.009176918916723639
3.79004083555622 0.00914170868798336
3.8112713246872523 0.009106708546073716
3.832547683973705 0.009071916568428737
3.853869902413872 0.009037330826542983
3.8752379690677516 0.009002949388370377
3.896651873056599 0.008968770320933165
3.918111603562468 0.008934791693065925
3.939617149827776 0.008901011578221594
3.961168501154851 0.008867428057269325
3.982765646905499 0.008834039221218167
4.004408576500566 0.00880238884642221
4.026097279419507 0.008770883545298418
4.0478317451999635 0.008739459783116712
4.069611963437338 0.008708064331966633
4.091437923784372 0.008676660999456095
4.113309615950737 0.008645227998662533
4.135227029702618 0.008613753461764347
4.157190154862303 0.008582231665027681
4.17919898130779 0.008550660433764078
4.201253498972373 0.008519039526442444
4.223353697844252 0.008487369688417287
4.245499567966138 0.008455652123532654
4.267691099434864 0.008423888212761856
4.289928282400997 0.00839207937328479
4.312211107068455 0.00836022699458189
4.334539563694124 0.008328332414993186
4.356913642587488 0.008296396918216768
4.379333334110252 0.008264421738522978
4.401798628675973 0.008232408068752582
4.424309516749693 0.008200357068120558
4.446865988847571 0.008168269868459819
4.46946803553653 0.00813614757839348
4.492115647433901 0.008103991285355496
4.514808815207061 0.008071802055580316
4.537547529573085 0.008039580932258197
4.5603317812984 0.008007328932067483
4.58316156119844 0.007975047040278224
4.606036860137305 0.007942736204593431
4.6289576690274155 0.007910397327861602
4.651923978829186 0.007878031259763909
4.6749357805506895 0.007845638787549987
4.697993065247318 0.007813220625872455
4.721095824021465 0.007780777405746897
4.744244048022205 0.007748309662645135
4.767437728444955 0.007715817823712038
4.790676856531171 0.0076833021940798055
4.813961423568025 0.0076507629422377585
4.83729142088809 0.007618200084402146
4.860666839869037 0.0075856134678138655
4.884087671933316 0.007553002752877317
4.907553908547858 0.007520367394036883
4.931065541223772 0.007487706619269223

